Fighter Jet Navigation and Combat using Deep Reinforcement Learning with Explainable AI

This paper presents the development of an Artificial Intelligence (AI) based fighter jet agent within a customized Pygame simulation environment, designed to solve multi-objective tasks via deep reinforcement learning (DRL). The jet's primary objectives include efficiently navigating the environment, reaching a target, and selectively engaging or evading an enemy. A reward function balances these goals while optimized hyperparameters enhance learning efficiency. Results show more than 80\% task completion rate, demonstrating effective decision-making. To enhance transparency, the jet's action choices are analyzed by comparing the rewards of the actual chosen action (factual action) with those of alternate actions (counterfactual actions), providing insights into the decision-making rationale. This study illustrates DRL's potential for multi-objective problem-solving with explainable AI. Project page is available at: \href{https://github.com/swatikar95/Autonomous-Fighter-Jet-Navigation-and-Combat}{Project GitHub Link}.

==> Figures/action_counts/action_counts.csv <==
Action,Count
Do nothing,3
Turn left,5552
Turn right,8165
Accelerate,70690
Decelerate,4401
Shoot,9807


==> Figures/avg_reward/ep_rew_mean.csv <==
Wall time,Step,Value
1727486637.7027571,866,-175.95343017578125
1727486682.3863761,3555,-1751.386474609375
1727486709.0213819,5154,-1001.2325439453125
1727486715.7815285,5560,-887.635986328125
1727486759.1279984,8167,-846.5380249023438
1727486772.058608,8947,-725.65966796875
1727486778.4913914,9335,-658.486328125
1727486786.1262264,9796,-646.1365356445312
1727486792.85439,10203,-614.3287353515625
1727486800.1614335,10645,-593.887451171875
1727486808.5756137,11155,-544.6881713867188
1727486829.158514,12405,-529.2777709960938
1727486835.3588324,12781,-502.9370422363281
1727486842.271427,13199,-496.0754699707031
1727486857.127065,14101,-565.6292724609375
1727486863.881167,14508,-546.5480346679688
1727486908.6570506,17215,-754.291259765625
1727486922.909059,18073,-722.3959350585938
1727486929.642977,18479,-714.7364501953125
1727487030.7761269,24563,-913.7193603515625
1727487089.2374563,28101,-1107.31640625
1727487159.2442904,32337,-1552.4141845703125
1727487166.6293738,32781,-1459.4591064453125
1727487173.8986323,33219,-1462.1640625
1727487205.3756526,35109,-1634.0946044921875
1727487226.7679815,36394,-1656.007080078125
1727487233.5943146,36804,-1674.4002685546875
1727487247.6125839,37645,-1648.70068359375
1727487255.585358,38124,-1691.326171875
1727487262.0778854,38515,-1611.79931640625
1727487269.9821281,38992,-1592.45068359375
1727487295.1027331,40507,-1646.430908203125
1727487333.2728426,42822,-1635.5299072265625
1727487345.6310325,43571,-1646.04541015625
1727487351.8058655,43946,-1637.0765380859375
1727487386.7485743,46062,-1521.0821533203125
1727487394.426723,46525,-1309.7833251953125
1727487432.752032,48829,-1379.142822265625
1727487503.9490743,53095,-1468.1451416015625
1727487510.7073245,53503,-1067.3582763671875
1727487562.3834648,56621,-1114.759033203125
1727487569.4281027,57047,-920.6104125976562
1727487607.4663072,59348,-1019.2025756835938
1727487618.8718786,60038,-901.2706909179688
1727487625.5884538,60443,-882.0724487304688
1727487663.3666415,62725,-949.8997802734375
1727487671.5353906,63214,-933.9146118164062
1727487709.8265653,65516,-912.210205078125
1727487715.9858642,65884,-845.6766967773438
1727487722.4936738,66272,-845.7048950195312
1727487769.4988084,69095,-894.6362915039062
1727487778.6047273,69643,-707.8587036132812
1727487786.305398,70105,-640.7747192382812
1727487855.733863,74302,-861.8433837890625
1727487963.3181849,80783,-1240.598876953125
1727487987.2512438,82215,-1292.580322265625
1727487993.5770624,82591,-1295.334716796875
1727488012.7916834,83741,-712.2027587890625
1727488020.4246025,84198,-706.5968017578125
1727488065.6134884,86923,-858.2197265625
1727488104.6975431,89289,-792.9859619140625
1727488122.3857703,90356,-808.1947631835938
1727488131.2278833,90887,-645.1163330078125
1727488170.5538993,93260,-795.177978515625
1727488177.5578887,93678,-820.2106323242188
1727488190.4429266,94447,-770.4957885742188
1727488199.9872177,95017,-754.961669921875
1727488269.595089,99194,-907.8728637695312
1727488309.3041937,101589,-1022.1993408203125
1727488328.5212722,102742,-793.6806640625
1727488414.6137495,107943,-606.3330688476562
1727488484.2150233,112128,-522.3300170898438
1727488500.8866422,113119,-357.41058349609375
1727488544.9512918,115765,-394.2844543457031
1727488582.914959,118056,-507.9334716796875
1727488620.2101588,120314,-609.6488647460938
1727488703.2366803,125315,-568.3241577148438
1727488742.8725595,127690,-599.6422729492188
1727488830.1470768,132940,-445.0744934082031
1727488911.5209088,137853,-472.5908508300781
1727488924.7050447,138635,-326.9427185058594
1727488930.530935,138980,-202.2150115966797
1727488956.6888127,140549,-188.2742919921875
1727488985.241692,142235,-100.4582748413086
1727489024.1428726,144568,77.07618713378906
1727489063.0438044,146909,40.13092803955078
1727489132.12308,151087,-143.44642639160156
1727489180.4931498,153998,-71.98531341552734
1727489250.2464216,158192,-92.34475708007812
1727489357.9222598,164667,14.113039016723633
1727489446.414544,170000,38.527523040771484
1727489503.2910447,173407,-13.328338623046875
1727489548.3533018,176102,-64.55574035644531
1727489567.368786,177230,69.75906372070312
1727489574.3019001,177640,108.55184173583984
1727489581.9280896,178092,177.004638671875
1727489590.866154,178623,205.81431579589844
1727489597.1364908,178993,170.59083557128906
1727489637.099315,181408,56.87307357788086
1727489745.969448,187955,-23.50249481201172
1727489786.0293832,190352,-39.04648208618164
1727489792.467903,190729,-16.496339797973633
1727489800.2880845,191190,12.557563781738281
1727489908.8869302,197744,212.69622802734375
1727489946.5229688,200011,150.51385498046875
1727489983.7269845,202242,228.07858276367188
1727489995.705861,202941,345.0289306640625
1727490008.5207908,203699,422.180419921875
1727490046.3098345,205962,437.289794921875
1727490160.9753785,212882,646.3397216796875
1727490231.5652113,217134,694.7463989257812
1727490245.3928392,217941,792.3255004882812
1727490283.3966866,220214,759.8933715820312
1727490298.4291306,221093,751.441650390625
1727490313.4115722,221982,773.7342529296875
1727490401.136344,227280,791.1812744140625
1727490447.0197566,230031,875.8674926757812
1727490486.0306258,232372,925.7398681640625
1727490608.679478,239722,1021.2044067382812
1727490649.1699867,242165,1007.5887451171875
1727490654.905101,242499,1029.129150390625
1727490694.1348467,244861,1090.6319580078125
1727490773.5366414,249618,1177.0269775390625
1727490843.0182137,253793,1172.1243896484375
1727491013.3605733,264060,1181.4158935546875
1727491061.8773396,266950,1144.3831787109375
1727491131.7739322,271160,1035.5751953125
1727491169.2236807,273418,1015.5613403320312
1727491176.7719443,273859,1064.1719970703125
1727491256.0667756,278614,1158.8502197265625
1727491264.70955,279118,1189.645751953125
1727491340.4416611,283633,1129.5537109375
1727491501.565108,293311,1248.1446533203125
1727491686.1942692,304384,1238.52490234375
1727491770.1200268,309397,1275.7138671875
1727491810.1815505,311787,1339.5955810546875
1727491815.832874,312109,1328.1180419921875
1727491826.4785688,312733,1405.524658203125
1727491831.7412765,313032,1391.1046142578125
1727491888.574966,316412,1550.44287109375
1727491927.5135155,318755,1556.9085693359375
1727491933.6661966,319110,1497.73779296875
1727491970.7860818,321339,1527.8826904296875
1727492025.2355397,324569,1592.2506103515625
1727492036.5665014,325232,1659.7705078125
1727492044.3311093,325679,1646.98193359375
1727492084.4791808,328079,1684.7218017578125
1727492094.0587149,328638,1744.0982666015625
1727492110.8174376,329630,1732.6341552734375
1727492125.5565426,330482,1773.8031005859375
1727492167.48475,333007,1859.3338623046875
1727492207.7877562,335430,1900.5859375
1727492229.3759143,336695,1923.0364990234375
1727492267.490224,338977,1892.123291015625
1727492275.0609968,339413,1864.5655517578125
1727492313.54126,341706,1871.2593994140625
1727492383.5921898,345910,1885.8326416015625
1727492451.6740596,350020,1911.4378662109375
1727492488.3408341,352219,1926.7728271484375
1727492538.9719627,355231,1929.422607421875
1727492545.3088274,355590,1885.6387939453125
1727492626.242897,360425,1993.1737060546875
1727492849.6537485,373833,1844.78125
1727492890.3509681,376274,1846.509521484375
1727492907.7760801,377283,1850.75537109375
1727492917.8550153,377874,1873.0784912109375
1727492924.7716584,378271,1907.9130859375
1727492964.8290482,380681,1999.231689453125
1727493036.6528716,384998,2031.6007080078125
1727493076.945101,387399,1893.270263671875
1727493166.6711583,392748,2047.7803955078125
1727493263.7694013,398564,1968.1800537109375
1727493276.090989,399284,2060.6591796875
1727493288.6504982,400018,2143.886962890625
1727493299.3282893,400638,2247.56201171875
1727493384.1138942,405692,2338.477294921875
1727493465.5169854,410574,2326.603515625
1727493483.955612,411642,2477.303955078125
1727493511.2739854,413249,2438.638427734375
1727493548.0771425,415420,2594.642333984375
1727493559.5661876,416086,2640.451171875
1727493567.4213274,416534,2633.4765625
1727493574.6849248,416946,2585.466064453125
1727493594.7076218,418126,2495.861572265625
1727493673.381513,422823,2654.801513671875
1727493707.0386584,424840,2674.882080078125
1727493727.258387,426016,2624.52685546875
1727493737.0422325,426584,2616.835693359375
1727493770.4633029,428581,2716.169677734375
1727493821.237237,431586,2742.949951171875
1727493927.337917,437856,2509.290283203125
1727493950.1160886,439183,2661.238037109375
1727493961.485005,439846,2754.45166015625
1727493980.9052413,440971,2819.879638671875
1727493990.4226525,441522,2779.2998046875
1727493998.440976,441981,2637.287841796875
1727494006.6821663,442454,2547.554931640625
1727494015.8508453,442982,2585.52734375
1727494056.1971598,445388,2591.41943359375
1727494066.7294161,445995,2671.26318359375
1727494075.6136074,446505,2697.648193359375
1727494082.4718883,446892,2672.938720703125
1727494091.0977824,447384,2668.450927734375
1727494141.7584734,450329,2875.949951171875
1727494152.1444073,450928,2933.4384765625
1727494170.810753,452004,2979.59326171875
1727494204.036954,453940,3070.037841796875
1727494242.022706,456137,2970.075439453125
1727494252.5334067,456737,3002.01171875
1727494260.029672,457164,2992.70263671875
1727494300.1539483,459563,2990.566162109375
1727494371.7814875,463818,3084.37109375
1727494378.574371,464199,2998.663330078125
1727494420.1845458,466684,3074.35693359375
1727494431.1531456,467320,3060.482177734375
1727494442.7882836,467998,3108.689453125
1727494447.7373729,468270,3070.5302734375
1727494475.0440023,469843,2936.007568359375
1727494483.7834647,470346,2801.062255859375
1727494500.9712691,471334,2859.10693359375
1727494517.883397,472302,2777.795166015625
1727494537.4056485,473426,2813.550048828125
1727494556.9719677,474550,2786.81884765625
1727494576.5707061,475671,2815.1513671875
1727494587.1717072,476281,2819.36474609375
1727494595.768662,476770,2796.530517578125
1727494604.5271492,477269,2754.294677734375
1727494613.8403358,477801,2679.11279296875
1727494621.8100953,478252,2713.331787109375
1727494630.1214278,478724,2688.43115234375
1727494641.5596747,479386,2830.25634765625
1727494649.1520228,479816,2767.05078125
1727494665.3226445,480736,2736.31494140625
1727494683.7212107,481791,2904.974853515625
1727494692.8520737,482315,2859.85986328125
1727494707.9589875,483174,2819.34716796875
1727494728.6981995,484377,2823.349853515625
1727494736.0829372,484796,2859.9111328125
1727494745.3016915,485326,2843.47314453125
1727494755.4676864,485914,2877.50634765625
1727494764.0601482,486405,2806.938720703125
1727494771.4944966,486825,2765.51904296875
1727494780.2928724,487328,2783.058349609375
1727494800.1420038,488498,2765.9697265625
1727494809.7816813,489049,2755.5654296875
1727494819.7228224,489619,2691.128662109375
1727494828.4795098,490116,2622.291015625
1727494845.856982,491103,2786.1767578125
1727494855.511631,491653,2783.196044921875
1727494876.948431,492882,2833.74755859375
1727494894.8207586,493901,2923.856689453125
1727494904.5217075,494457,2872.934814453125
1727494944.9709513,496876,2870.515380859375
1727494955.30814,497473,2891.73193359375
1727494961.723064,497831,2856.67236328125
1727494977.815057,498747,2833.7353515625
1727494988.2086725,499347,2815.639892578125
1727495001.8470273,500114,2777.00244140625
1727495009.2434971,500532,2792.380615234375
1727495018.3223364,501053,2763.42724609375
1727495027.5375266,501581,2793.37353515625
1727495037.3632438,502145,2830.374755859375
1727495056.6305754,503248,2859.615966796875
1727495068.5683112,503937,2874.16162109375
1727495077.5101295,504445,2909.638427734375
1727495085.5822732,504901,2936.24609375
1727495159.8399618,509222,2731.23681640625
1727495168.8032486,509733,2814.727783203125
1727495190.4976482,510983,2815.02099609375
1727495200.392676,511550,2801.268798828125
1727495208.9880044,512040,2766.892333984375
1727495227.9088337,513126,2831.314697265625
1727495235.0039682,513526,2822.30908203125
1727495251.906635,514488,2865.66259765625
1727495267.2443862,515358,2827.0166015625
1727495310.4357884,517815,2799.185302734375
1727495318.5996957,518278,2714.493408203125
1727495348.369104,519976,2782.14208984375
1727495356.571615,520439,2795.307373046875
1727495365.3769221,520937,2763.983642578125
1727495372.6650457,521345,2795.936279296875
1727495381.7922256,521863,2741.827392578125
1727495388.5519621,522240,2704.2265625
1727495405.5856407,523205,2659.0498046875
1727495425.2386165,524330,2727.151611328125
1727495444.3598707,525421,2822.1298828125
1727495460.5722759,526340,2863.187255859375
1727495485.775413,527774,2934.82763671875
1727495495.7972841,528350,2981.1005859375
1727495522.2864518,529861,2857.733642578125
1727495530.119413,530304,2831.268310546875
1727495539.154103,530819,2854.830078125
1727495545.9700422,531198,2857.833740234375
1727495565.2844863,532297,2813.73193359375
1727495574.5710769,532825,2816.119873046875
1727495601.052735,534319,2896.841796875
1727495608.2046692,534716,2855.193359375
1727495625.3410013,535682,2801.921630859375
1727495651.943861,537186,2684.914794921875
1727495662.6323445,537798,2640.8662109375
1727495685.664663,539125,2718.5703125
1727495696.585231,539751,2731.83935546875
1727495704.5203195,540199,2745.0126953125
1727495711.7882433,540607,2685.144775390625
1727495719.0582287,541014,2632.864013671875
1727495729.2423375,541598,2643.53173828125
1727495737.783364,542083,2613.82861328125
1727495748.307172,542687,2670.9853515625
1727495759.0121665,543303,2733.68212890625
1727495766.007704,543694,2710.072998046875
1727495773.82886,544135,2707.6123046875
1727495780.436927,544503,2706.8076171875
1727495788.4517777,544954,2658.92822265625
1727495806.3807554,545970,2711.421630859375
1727495827.037912,547150,2683.62841796875
1727495866.1917107,549473,2730.401123046875
1727495889.0177495,550747,2700.650390625
1727495895.9528222,551131,2678.441650390625
1727495929.69365,553030,2556.29541015625
1727495961.0152094,554820,2714.2587890625
1727495970.8881173,555383,2720.649169921875
1727495985.6820867,556212,2746.7158203125
1727495995.4314141,556769,2729.87451171875
1727496010.5273972,557617,2733.403076171875
1727496019.4521134,558123,2764.08544921875
1727496025.6354444,558463,2771.886962890625
1727496056.0461342,560202,2820.41650390625
1727496066.1965096,560782,2850.1689453125
1727496080.2092912,561560,2804.6533203125
1727496134.1166506,564668,2999.883056640625
1727496142.716218,565151,3017.126220703125
1727496162.4880095,566275,3116.517333984375
1727496171.035793,566757,3076.11669921875
1727496179.8568406,567255,3066.7470703125
1727496189.1675782,567785,3001.92431640625
1727496198.100412,568292,2990.141845703125
1727496206.4569874,568762,2994.06689453125
1727496216.0384958,569308,2984.82275390625
1727496265.5323396,572239,2989.588623046875
1727496273.9150429,572714,2996.8828125
1727496285.430484,573377,3024.600830078125
1727496296.7723796,574030,3038.50927734375
1727496306.7176602,574594,3033.998779296875
1727496316.1513422,575130,3025.640869140625
1727496324.579047,575605,2974.684326171875
1727496352.0421958,577159,2974.890869140625
1727496359.6232076,577580,2941.762451171875
1727496368.1495776,578058,2940.951416015625
1727496414.9717755,580669,2704.771728515625
1727496430.0981236,581512,2663.736572265625
1727496436.0382788,581835,2649.687255859375
1727496445.8679976,582394,2641.692626953125
1727496456.1666574,582983,2639.064697265625
1727496464.2125642,583434,2584.60400390625
1727496470.339147,583770,2558.844482421875
1727496479.7081552,584303,2568.077880859375
1727496488.5043561,584800,2555.6259765625
1727496495.8192897,585207,2507.786865234375
1727496503.880922,585660,2421.9755859375
1727496513.7391958,586223,2356.55224609375
1727496520.72039,586609,2314.024658203125
1727496529.2381868,587090,2353.33837890625
1727496538.5981667,587621,2379.04541015625
1727496545.3482213,587993,2332.26953125
1727496553.401056,588444,2338.950927734375
1727496563.64257,589027,2409.94140625
1727496580.7228668,589985,2493.63720703125
1727496589.6086838,590486,2497.09033203125
1727496599.4934309,591047,2574.26953125
1727496610.8371968,591660,2550.011962890625
1727496629.170369,592692,2631.39501953125
1727496649.1720092,593824,2677.547119140625
1727496659.701129,594422,2680.065185546875
1727496684.8117712,595828,2748.64794921875
1727496692.4263182,596252,2701.416259765625
1727496699.504373,596644,2711.55810546875
1727496718.522186,597722,2858.842529296875
1727496727.1536057,598210,2933.716552734375
1727496735.921745,598705,2931.162353515625
1727496750.5947423,599521,2830.816650390625
1727496757.2785513,599890,2840.427001953125
1727496765.6571765,600363,2796.352783203125
1727496774.0311687,600836,2724.888916015625
1727496791.2110257,601805,2643.013671875
1727496798.3905697,602203,2631.887451171875
1727496806.4428718,602654,2600.826904296875
1727496814.9742763,603133,2565.53173828125
1727496823.0238996,603582,2523.2236328125
1727496830.6520646,604006,2489.115478515625
1727496840.4607153,604561,2445.582275390625
1727496849.4252005,605065,2515.365478515625
1727496858.7466893,605591,2449.5849609375
1727496903.1998634,608189,2434.207275390625
1727496912.5530689,608714,2453.50927734375
1727496923.7064202,609350,2463.86181640625
1727496951.6756432,610929,2468.16015625
1727496959.205806,611347,2335.328857421875
1727496968.0279431,611844,2344.1787109375
1727496982.354535,612636,2305.607421875
1727496989.0059915,613001,2366.483642578125
1727496998.9351568,613565,2424.6904296875
1727497005.2189991,613909,2426.740966796875
1727497020.3612428,614754,2424.5966796875
1727497036.1847548,615640,2466.28564453125
1727497043.5244598,616047,2423.992431640625
1727497052.1962874,616535,2464.01025390625
1727497068.667201,617458,2543.908447265625
1727497087.9133437,618547,2534.860595703125
1727497103.519243,619418,2538.236328125
1727497110.391011,619795,2490.7958984375
1727497116.8242486,620145,2425.323974609375
1727497139.627932,621406,2317.736572265625
1727497172.9166002,623259,2447.86083984375
1727497182.6417058,623807,2551.03955078125
1727497190.2003152,624225,2574.240966796875
1727497201.0019014,624838,2539.66455078125
1727497208.3785138,625244,2508.42529296875
1727497224.3861706,626137,2523.568359375
1727497234.4131503,626705,2512.13671875
1727497262.0467045,628263,2616.533935546875
1727497269.258831,628661,2599.7080078125
1727497289.1706362,629790,2685.0390625
1727497303.5189703,630579,2676.74658203125
1727497311.2114623,631008,2606.47509765625
1727497336.7218711,632437,2690.8623046875
1727497351.808382,633272,2675.456787109375
1727497360.0105672,633728,2664.1796875
1727497369.4637952,634259,2730.473388671875
1727497377.015441,634674,2702.572265625
1727497387.351989,635256,2759.99560546875
1727497396.5664387,635773,2671.228759765625
1727497404.0612643,636186,2676.547119140625
1727497412.7538056,636671,2697.676025390625
1727497422.6290941,637227,2781.9892578125
1727497430.0514612,637636,2838.992919921875
1727497438.410736,638103,2868.59814453125
1727497446.964245,638581,2841.66552734375
1727497455.6527114,639066,2848.6455078125
1727497490.1803274,640999,2772.5751953125
1727497495.0771596,641257,2703.2880859375
1727497513.8069704,642314,2757.06396484375
1727497527.2480903,643053,2764.32666015625
1727497536.9435723,643602,2770.038818359375
1727497547.6024606,644209,2841.253173828125
1727497557.4107625,644765,2907.029052734375
1727497564.4248228,645150,2911.428955078125
1727497570.962402,645507,2885.922119140625
1727497578.6397128,645932,2839.332275390625
1727497591.7180083,646683,2938.135986328125
1727497599.61673,647120,2900.082275390625
1727497614.4088883,647933,2927.014892578125
1727497621.5397363,648322,2875.771728515625
1727497628.7957366,648720,2761.463623046875
1727497636.8027356,649162,2738.342529296875
1727497646.375194,649700,2748.893310546875
1727497663.6794505,650663,2738.62939453125
1727497672.6115966,651162,2771.796142578125
1727497682.7900147,651735,2814.509521484375
1727497698.357841,652594,2703.600830078125
1727497708.2008257,653135,2738.279296875
1727497717.4776354,653654,2730.266845703125
1727497725.20416,654079,2670.59814453125
1727497733.5670946,654545,2693.727783203125
1727497742.9109929,655071,2707.5361328125
1727497753.3693242,655664,2787.74853515625
1727497762.7980149,656195,2711.341064453125
1727497770.249305,656605,2694.3330078125
1727497830.3218908,660131,2833.081298828125
1727497849.7964356,661229,2732.3994140625
1727497864.8472133,662058,2764.81494140625
1727497890.0909088,663461,2920.63134765625
1727497897.4238813,663862,2875.804931640625
1727497904.0955777,664222,2897.8671875
1727497913.8708398,664769,2940.0390625
1727497922.259868,665233,2900.167724609375
1727497930.4033728,665682,2818.812744140625
1727497938.6969967,666141,2845.3740234375
1727497946.1691318,666552,2878.092529296875
1727497954.636798,667023,2844.1396484375
1727497960.6296508,667345,2832.6552734375
1727497969.2890942,667827,2823.1806640625
1727497977.2362373,668266,2817.02734375
1727497986.1400151,668765,2845.631591796875
1727498008.9355252,670025,2721.615966796875
1727498015.4264915,670377,2669.60693359375
1727498022.6414454,670774,2608.847412109375
1727498038.4172182,671651,2560.31884765625
1727498045.1489594,672019,2532.64453125
1727498059.7793238,672825,2439.654296875
1727498068.2555456,673300,2471.21142578125
1727498075.5907466,673704,2435.11328125
1727498084.5487914,674206,2483.81787109375
1727498092.2356844,674629,2497.110107421875
1727498099.8234549,675046,2521.67041015625
1727498125.1255052,676450,2560.579345703125
1727498131.9324498,676818,2520.44580078125
1727498139.0926838,677209,2513.2939453125
1727498167.704487,678764,2578.3662109375
1727498175.7922873,679208,2542.44873046875
1727498190.7204444,680024,2644.850341796875
1727498199.0131843,680483,2571.234130859375
1727498210.1747184,681113,2658.439208984375
1727498218.1448617,681552,2673.51708984375
1727498230.0033917,682186,2608.09375
1727498247.3009248,683152,2674.853271484375
1727498254.8345838,683567,2712.211669921875
1727498264.3661928,684102,2697.425048828125
1727498281.0021374,685027,2679.173583984375
1727498289.0841784,685475,2670.813232421875
1727498296.3293195,685873,2618.40625
1727498305.8267548,686407,2600.01220703125
1727498314.9099798,686915,2631.620849609375
1727498320.998796,687242,2568.678955078125
1727498361.1680386,689630,2559.18212890625
1727498371.277582,690196,2624.541259765625
1727498395.4146328,691522,2591.78515625
1727498403.7026114,691978,2575.123046875
1727498419.8053463,692862,2547.889404296875
1727498435.248485,693707,2603.786865234375
1727498443.9537976,694187,2554.1240234375
1727498449.1223204,694456,2508.43310546875
1727498457.1321285,694896,2570.55810546875
1727498474.099019,695838,2619.542724609375
1727498482.1764126,696283,2641.39013671875
1727498489.1947947,696665,2590.8564453125
1727498495.938855,697030,2582.2412109375
1727498501.7928414,697341,2518.8701171875
1727498509.2474024,697749,2537.6025390625
1727498518.0465994,698238,2527.72021484375
1727498526.1595635,698687,2550.113525390625
1727498549.7615364,699992,2567.512451171875
1727498559.1712313,700521,2610.078857421875
1727498578.06585,701583,2681.8349609375
1727498588.4563715,702169,2688.143798828125
1727498597.2556198,702659,2670.53369140625
1727498635.8621151,704950,2728.634765625
1727498653.0251286,705897,2781.869384765625
1727498669.7003136,706813,2740.873779296875
1727498676.577863,707184,2715.880859375
1727498684.6794572,707628,2753.470703125
1727498693.9976125,708146,2758.671875
1727498701.9712262,708584,2709.7919921875
1727498710.534313,709057,2692.138916015625
1727498715.55217,709316,2617.94287109375
1727498722.5259757,709694,2646.819580078125
1727498739.2945514,710619,2716.126953125
1727498748.0287623,711103,2690.754638671875
1727498756.050972,711544,2701.611572265625
1727498770.674877,712340,2722.111572265625
1727498787.022048,713243,2631.410888671875
1727498794.8509946,713674,2625.292724609375
1727498803.922118,714181,2557.443115234375
1727498811.6884215,714609,2526.696044921875
1727498820.6207297,715108,2577.92822265625
1727498827.0113604,715452,2539.66796875
1727498844.3012133,716411,2487.251220703125
1727498852.0214014,716834,2459.93310546875
1727498859.8006108,717260,2495.39208984375
1727498877.3224664,718230,2467.56689453125
1727498885.7096808,718690,2445.3017578125
1727498899.636861,719443,2376.79931640625
1727498925.3180888,720858,2517.25927734375
1727498942.4119537,721798,2515.634521484375
1727498949.2081175,722164,2493.39697265625
1727498959.7509925,722754,2555.01025390625
1727498985.1262705,724154,2626.971923828125
1727498992.478157,724555,2621.3935546875
1727499010.6522067,725566,2666.3740234375
1727499018.8648067,726019,2685.237548828125
1727499034.7471614,726895,2690.943115234375
1727499041.3870547,727254,2636.70947265625
1727499048.4280612,727635,2607.759765625
1727499065.5008478,728582,2658.44775390625
1727499072.0646105,728937,2622.26953125
1727499129.3172827,732260,2665.91455078125
1727499137.115616,732686,2692.91357421875
1727499168.6746259,734497,2671.735107421875
1727499174.6432712,734811,2596.51123046875
1727499180.757271,735133,2529.334716796875
1727499189.1546204,735594,2564.14404296875
1727499201.8167078,736262,2411.725341796875
1727499209.3555133,736670,2437.58740234375
1727499218.1251724,737153,2405.563232421875
1727499226.031631,737584,2421.8916015625
1727499241.4993606,738426,2345.662109375
1727499256.7685263,739258,2282.32421875
1727499272.0071042,740087,2175.104248046875
1727499278.1930995,740415,2209.86962890625
1727499287.300509,740921,2263.693115234375
1727499294.5282073,741311,2236.3603515625
1727499303.49631,741809,2217.8935546875
1727499333.0246527,743417,2263.42041015625
1727499341.6229517,743892,2228.154052734375
1727499348.9093864,744287,2214.9287109375
1727499358.0647936,744795,2245.863525390625
1727499385.1278746,746292,2265.750732421875
1727499393.8000367,746769,2339.44873046875
1727499402.2208397,747230,2397.786376953125
1727499411.0402207,747716,2394.120361328125
1727499418.5996222,748124,2393.88623046875
1727499428.389819,748667,2448.708251953125
1727499438.8373554,749249,2460.031982421875
1727499447.4011047,749719,2527.147705078125
1727499456.6950016,750232,2582.15283203125
1727499464.2165928,750638,2649.720703125
1727499478.3453414,751397,2740.967041015625
1727499485.2552545,751768,2754.703125
1727499494.5050404,752281,2736.03662109375
1727499502.0698369,752692,2730.14208984375
1727499509.2384634,753079,2710.322509765625
1727499516.6663983,753481,2722.72802734375
1727499525.4109435,753962,2742.663818359375
1727499541.2368379,754828,2712.93115234375
1727499548.1142454,755199,2739.08154296875
1727499554.9554384,755567,2765.018798828125
1727499566.054177,756195,2770.566650390625
1727499573.8125587,756619,2804.837158203125
1727499581.754095,757056,2742.788330078125
1727499598.2668087,757965,2714.227294921875
1727499608.485922,758538,2740.609130859375
1727499639.9031434,760250,2572.802978515625
1727499647.0239406,760634,2520.533203125
1727499665.021462,761623,2524.004638671875
1727499672.5751812,762031,2455.745361328125
1727499682.7763507,762598,2457.595458984375
1727499690.6839113,763027,2464.85791015625
1727499701.7304368,763644,2520.29736328125
1727499707.309432,763934,2523.7314453125
1727499716.3635113,764434,2509.634033203125
1727499729.8283148,765153,2489.21142578125
1727499738.6465614,765637,2522.364501953125
1727499748.1660404,766166,2527.56689453125
1727499756.7190208,766635,2551.310791015625
1727499771.7128825,767448,2492.58447265625
1727499780.18873,767913,2531.607421875
1727499790.385961,768483,2597.611572265625
1727499797.3972564,768860,2552.0576171875
1727499804.1102304,769220,2586.882568359375
1727499813.0197003,769713,2584.7958984375
1727499862.2467186,772410,2735.005859375
1727499870.5072637,772863,2688.810302734375
1727499909.0278695,775140,2797.84375
1727499916.6018908,775548,2810.485107421875
1727499924.1554685,775953,2747.848388671875
1727499964.4768162,778183,2832.08544921875
1727499988.7810106,779502,2748.879150390625
1727499996.9050722,779944,2747.209228515625
1727500015.2681813,780957,2749.1865234375
1727500037.8322887,782176,2669.685791015625
1727500042.2431335,782394,2630.74267578125
1727500058.2068179,783263,2511.3720703125
1727500065.3969076,783648,2488.355712890625
1727500076.1421854,784251,2558.59765625
1727500083.4610822,784644,2575.525146484375
1727500130.322829,787383,2522.3212890625
1727500138.9272535,787854,2459.91259765625
1727500148.440857,788380,2464.72119140625
1727500158.0667603,788912,2464.718994140625
1727500166.8826506,789395,2544.480712890625
1727500175.5022054,789865,2525.185302734375
1727500185.641013,790428,2578.981689453125
1727500193.777041,790869,2593.452392578125
1727500202.771427,791362,2539.379638671875
1727500219.7121913,792284,2589.826904296875
1727500228.3700187,792756,2631.76513671875
1727500242.341238,793500,2606.260009765625
1727500258.9031594,794400,2603.02294921875
1727500267.150231,794848,2631.982421875
1727500286.9161203,795948,2739.106689453125
1727500303.7191017,796868,2771.585205078125
1727500312.404166,797347,2727.070068359375
1727500321.7989428,797867,2701.604248046875
1727500331.9688694,798436,2744.326904296875
1727500357.3640428,799830,2818.178466796875
1727500364.3822696,800206,2764.534423828125
1727500373.010319,800680,2780.973876953125
1727500379.6649172,801034,2728.674560546875
1727500395.0060534,801862,2639.77392578125
1727500403.7705562,802343,2633.336181640625
1727500409.2470176,802624,2579.869384765625
1727500417.166366,803052,2573.934814453125
1727500425.1983318,803488,2567.2421875
1727500467.5775616,805795,2648.645263671875
1727500475.4367867,806220,2620.020751953125
1727500492.7514536,807165,2552.905029296875
1727500499.75478,807538,2524.25244140625
1727500516.4291961,808445,2653.833740234375
1727500522.5584424,808767,2579.52685546875
1727500529.0832098,809113,2513.55517578125
1727500536.0084023,809484,2497.9169921875
1727500553.4391503,810442,2548.501708984375
1727500561.1145816,810859,2562.011962890625
1727500568.5991297,811263,2504.43798828125
1727500583.4211404,812062,2540.09228515625
1727500591.7281334,812514,2573.999267578125
1727500599.322123,812925,2549.9912109375
1727500609.0255113,813463,2639.1328125
1727500624.2113209,814285,2663.414794921875
1727500633.5329194,814801,2657.63037109375
1727500650.315966,815716,2636.34912109375
1727500676.9339664,817176,2664.24267578125
1727500691.3105843,817943,2625.19580078125
1727500700.5439298,818450,2621.3125
1727500706.7644885,818775,2580.698974609375
1727500713.0492022,819102,2577.00341796875
1727500729.927982,820020,2655.707275390625
1727500744.0495806,820772,2606.509033203125
1727500753.4678466,821290,2643.195556640625
1727500762.6308768,821793,2663.560791015625
1727500769.3323853,822149,2692.636474609375
1727500779.3692153,822706,2728.38671875
1727500788.2372446,823194,2737.21533203125
1727500795.7083712,823597,2724.374755859375
1727500802.4734223,823956,2724.88232421875
1727500810.4635496,824391,2637.0693359375
1727500834.5472171,825703,2654.86181640625
1727500840.7456799,826028,2595.978515625
1727500848.4680734,826444,2590.59130859375
1727500887.2039502,828543,2570.3173828125
1727500895.9820597,829024,2583.161376953125
1727500903.0714698,829403,2583.183349609375
1727500911.6346931,829873,2624.079345703125
1727500929.104174,830828,2624.57177734375
1727500941.1046295,831501,2707.51025390625
1727500949.4737363,831954,2715.269287109375
1727500959.0269947,832478,2663.31494140625
1727500967.1260617,832915,2648.465087890625
1727501006.7344203,835046,2640.4619140625
1727501013.7312186,835418,2634.986572265625
1727501021.919284,835861,2591.74365234375
1727501029.7693214,836284,2624.384765625
1727501037.1643267,836679,2612.9892578125
1727501043.7791927,837028,2637.716796875
1727501061.4346688,837993,2726.1533203125
1727501068.5010557,838371,2677.68017578125
1727501077.4026191,838858,2703.33056640625
1727501084.3910553,839230,2675.243896484375
1727501090.2463331,839535,2699.926513671875
1727501098.3693266,839977,2709.970458984375
1727501108.0896752,840516,2770.369873046875
1727501115.786677,840931,2722.006103515625
1727501122.4733148,841285,2709.25634765625
1727501142.5739064,842402,2606.769287109375
1727501150.7932143,842848,2608.356689453125
1727501158.2348728,843248,2626.3154296875
1727501166.913404,843722,2632.895751953125
1727501176.4208658,844245,2702.907958984375
1727501183.0883405,844596,2685.6728515625
1727501191.3784108,845046,2624.8408203125
1727501208.4065933,845969,2606.664306640625
1727501227.1752005,846998,2701.666259765625
1727501243.0728676,847853,2727.23193359375
1727501250.756016,848265,2761.508544921875
1727501258.7392328,848694,2707.9599609375
1727501275.1425304,849582,2746.02490234375
1727501290.8442154,850427,2715.6689453125
1727501300.8268483,850978,2749.359130859375
1727501317.251467,851870,2741.896240234375
1727501330.4521604,852567,2706.3125
1727501338.504982,853005,2685.56494140625
1727501345.7035093,853388,2674.64990234375
1727501359.8910303,854144,2677.186767578125
1727501413.1818066,857214,2560.120849609375
1727501420.2548175,857588,2585.59814453125
1727501445.232019,858941,2575.7919921875
1727501452.146241,859306,2559.994384765625
1727501460.2869008,859744,2505.333740234375
1727501485.4620829,861103,2566.548828125
1727501505.8076096,862173,2434.9677734375
1727501513.7855113,862600,2476.406494140625
1727501521.6707451,863023,2452.106689453125
1727501529.3378983,863432,2443.683349609375
1727501536.7322528,863824,2392.144775390625
1727501544.451691,864237,2432.821044921875
1727501552.979451,864701,2471.08349609375
1727501563.226439,865270,2537.40087890625
1727501571.848922,865740,2592.36767578125
1727501579.7980337,866167,2577.6240234375
1727501594.6336594,866958,2596.939208984375
1727501604.1817465,867483,2670.77197265625
1727501612.1644166,867912,2686.086181640625
1727501638.850524,869366,2721.471435546875
1727501648.4714694,869893,2738.052490234375
1727501662.8024468,870649,2772.398681640625
1727501674.568762,871305,2859.54296875
1727501680.2700305,871594,2796.916259765625
1727501687.1042144,871951,2756.203125
1727501705.0026126,872921,2843.95263671875
1727501714.4613764,873437,2897.07373046875
1727501729.6192179,874244,2864.728271484375
1727501735.3044124,874531,2833.840087890625
1727501743.0166807,874942,2832.177001953125
1727501750.8619878,875359,2824.867919921875
1727501758.2244976,875748,2815.897216796875
1727501766.4034648,876188,2752.697509765625
1727501774.3015542,876611,2735.03076171875
1727501781.225005,876975,2745.537353515625
1727501791.1803443,877522,2808.696533203125
1727501797.545751,877852,2791.541259765625
1727501805.062649,878252,2756.199951171875
1727501814.0001144,878739,2792.9990234375
1727501819.8001251,879037,2682.424560546875
1727501829.2732103,879558,2736.1630859375
1727501841.9983194,880222,2640.292724609375
1727501849.403462,880618,2657.58544921875
1727501855.804978,880953,2575.58837890625
1727501864.9531274,881455,2543.935546875
1727501879.24874,882216,2571.2216796875
1727501884.929445,882508,2486.74609375
1727501916.5652235,884211,2520.936279296875
1727501943.6730952,885686,2621.2421875
1727501968.3576815,887009,2607.54541015625
1727501975.5591736,887388,2592.0576171875
1727501983.7773106,887828,2556.33056640625
1727501992.977466,888327,2568.95458984375
1727502010.497222,889274,2583.841064453125
1727502019.0249743,889734,2674.1982421875
1727502025.2405553,890053,2605.20654296875
1727502030.7520611,890330,2580.0
1727502040.0255225,890836,2643.378173828125
1727502054.7693632,891616,2690.225341796875
1727502062.697584,892042,2667.500732421875
1727502069.2976272,892387,2666.271728515625
1727502075.7362106,892722,2628.892333984375
1727502087.466223,893379,2694.53125
1727502094.5394228,893752,2686.367431640625
1727502102.6728208,894190,2711.41064453125
1727502111.1291275,894648,2730.2333984375
1727502118.4995496,895042,2708.461669921875
1727502124.5323415,895354,2654.08251953125
1727502134.363199,895896,2665.4580078125
1727502155.3084986,897059,2713.5224609375
1727502162.4445777,897437,2699.5185546875
1727502177.5250406,898240,2637.978515625
1727502184.7784896,898625,2577.248291015625
1727502192.6894348,899047,2568.70556640625
1727502206.6866844,899783,2477.06787109375
1727502212.9979975,900108,2410.260986328125
1727502221.2640326,900550,2410.112060546875
1727502227.827846,900890,2435.01611328125
1727502239.3619056,901529,2492.01904296875
1727502249.0545652,902056,2537.085205078125
1727502280.4726045,903727,2595.123291015625
1727502299.1635206,904731,2621.57080078125
1727502320.7409108,905868,2557.9111328125
1727502329.176519,906324,2586.290283203125
1727502343.6631508,907092,2593.080322265625
1727502349.9031742,907415,2431.19677734375
1727502357.8491187,907842,2488.64306640625
1727502372.7504437,908635,2540.173583984375
1727502380.7643998,909066,2540.640869140625
1727502388.8559222,909501,2556.28955078125
1727502397.9060788,909994,2568.9921875
1727502405.973216,910428,2607.927001953125
1727502417.2059195,911052,2683.73193359375
1727502425.2926188,911485,2683.410888671875
1727502434.005758,911955,2708.6015625
1727502441.8895922,912375,2647.498046875
1727502450.949018,912867,2622.056884765625
1727502468.1935246,913794,2684.205810546875
1727502477.214543,914281,2696.374267578125
1727502486.9908404,914814,2727.487548828125
1727502501.815504,915593,2683.969482421875
1727502508.6540325,915947,2664.752685546875
1727502517.443374,916420,2720.84765625
1727502525.4924748,916848,2731.033203125
1727502534.8295386,917356,2737.296875
1727502541.3594182,917694,2781.38671875
1727502557.4401178,918552,2808.3271484375
1727502566.815042,919063,2806.6357421875
1727502574.5899417,919478,2818.205810546875
1727502583.8060858,919980,2856.657958984375
1727502594.6072721,920578,2963.908203125
1727502603.8673663,921084,2986.6875
1727502612.475617,921549,2993.3779296875
1727502632.0479171,922624,3059.627197265625
1727502640.6814835,923090,3039.15478515625
1727502649.0637052,923542,3057.029541015625
1727502656.7740433,923952,3036.412353515625
1727502665.3012805,924412,3025.73486328125
1727502674.498775,924912,3065.18115234375
1727502682.3436882,925330,3034.222412109375
1727502690.7377503,925780,2972.474365234375
1727502698.6430109,926200,2919.564208984375
1727502713.0479906,926954,2823.581298828125
1727502753.6695924,929339,2801.647705078125
1727502768.8585453,930139,2777.77197265625
1727502804.0667753,932036,2819.248291015625
1727502811.332789,932417,2807.886474609375
1727502829.675237,933410,2824.6865234375
1727502836.347522,933757,2742.4404296875
1727502846.3119578,934304,2760.308349609375
1727502863.2128537,935212,2717.996337890625
1727502882.9259627,936293,2807.18798828125
1727502890.240886,936681,2739.523193359375
1727502899.7774792,937202,2789.554443359375
1727502916.0281246,938074,2717.826904296875
1727502924.4214728,938525,2688.36865234375
1727502930.5769327,938839,2674.09912109375
1727502939.1486108,939300,2702.679931640625
1727502955.665159,940182,2800.09033203125
1727502963.5026236,940599,2813.587890625
1727502972.5769148,941088,2792.71337890625
1727502981.8158839,941587,2825.79296875
1727502990.2327595,942036,2823.510498046875
1727503008.5837746,943023,2780.281982421875
1727503019.1044896,943598,2881.66064453125
1727503027.5504794,944049,2888.640380859375
1727503042.3267207,944822,2847.473388671875
1727503049.6674545,945206,2870.987060546875
1727503075.5930536,946598,2770.755126953125
1727503089.9676735,947350,2629.9755859375
1727503098.4617324,947805,2662.392578125
1727503115.9375904,948748,2634.62646484375
1727503123.556878,949153,2666.75830078125
1727503133.7811787,949714,2735.49755859375
1727503142.7443078,950199,2810.731201171875
1727503150.3077626,950601,2810.473388671875
1727503157.949882,951007,2810.927734375
1727503166.2127666,951450,2772.820068359375
1727503173.4152088,951826,2795.520263671875
1727503188.2772193,952607,2770.4384765625
1727503196.8185608,953063,2776.1552734375
1727503204.5958056,953475,2761.920166015625
1727503212.4395006,953889,2682.76416015625
1727503220.6349914,954325,2604.78759765625
1727503227.785149,954697,2569.793212890625
1727503234.509817,955044,2559.8837890625
1727503250.672618,955898,2514.24365234375
1727503259.6828513,956380,2553.069091796875
1727503268.5202494,956853,2557.02734375
1727503278.0414126,957366,2613.447021484375
1727503285.703258,957768,2656.44775390625
1727503293.1765077,958160,2601.6337890625
1727503322.694822,959766,2654.262939453125
1727503342.804697,960863,2674.60400390625
1727503348.3591664,961141,2602.41015625
1727503356.3533645,961566,2616.65087890625
1727503366.093158,962098,2665.52783203125
1727503373.3793588,962482,2674.123291015625
1727503380.7129488,962867,2636.920166015625
1727503386.9870307,963189,2616.21923828125
1727503393.8258445,963544,2631.37451171875
1727503401.0218294,963921,2587.72119140625
1727503409.5280128,964378,2625.968017578125
1727503434.4578373,965710,2716.24365234375
1727503443.9628756,966225,2753.671630859375
1727503465.7647998,967364,2728.369140625
1727503472.270461,967696,2696.093994140625
1727503480.060683,968107,2684.084716796875
1727503487.7517433,968510,2637.25390625
1727503496.2385063,968961,2721.657958984375
1727503506.8386545,969541,2744.368408203125
1727503526.2811737,970590,2768.33642578125
1727503534.2896123,971011,2720.43359375
1727503542.5577319,971449,2682.4892578125
1727503558.1799703,972272,2667.287841796875
1727503566.5470335,972718,2643.836669921875
1727503574.149152,973118,2657.849609375
1727503589.24987,973909,2713.679931640625
1727503599.431109,974467,2753.283935546875
1727503607.2523065,974879,2750.97021484375
1727503620.876237,975583,2683.143310546875
1727503628.2530901,975970,2684.590087890625
1727503637.2242188,976455,2661.476318359375
1727503651.935984,977225,2625.855712890625
1727503659.2195299,977608,2654.11083984375
1727503677.8294241,978615,2674.447265625
1727503686.4933124,979080,2666.0830078125
1727503692.687988,979394,2679.92236328125
1727503699.9668348,979773,2659.165771484375
1727503707.7946107,980186,2566.041748046875
1727503715.9595795,980619,2504.751708984375
1727503732.848449,981519,2486.27197265625
1727503739.2888896,981846,2460.1123046875
1727503765.112678,983219,2456.2177734375
1727503777.432945,983839,2439.53564453125
1727503798.8913877,984950,2371.778076171875
1727503829.9183655,986579,2457.80908203125
1727503872.386003,988846,2393.6708984375
1727503895.082078,990041,2403.856201171875
1727503904.1274707,990528,2466.53369140625
1727503912.965284,991005,2480.721435546875
1727503921.4613452,991457,2431.163818359375
1727503928.4987795,991823,2477.495849609375
1727503937.9407673,992334,2533.472900390625
1727503951.8148162,993051,2503.3701171875
1727503959.4605064,993453,2521.00927734375
1727503976.252901,994345,2564.576416015625
1727503984.8540945,994802,2603.06787109375
1727503998.6667466,995510,2546.1728515625
1727504005.9495654,995886,2535.818115234375
1727504013.8925965,996303,2557.7724609375
1727504022.9477398,996786,2564.8779296875
1727504038.136729,997576,2516.99609375
1727504045.9118962,997982,2524.880615234375
1727504053.7881715,998395,2513.991943359375
1727504061.2856205,998784,2556.999755859375
1727504069.345832,999209,2634.212158203125
1727504076.9346004,999606,2659.987060546875


==> Figures/avg_reward/ep_rew_total.csv <==
Wall time,Step,Value
1727486637.7027571,866,-460.4126892089844
1727486682.3863761,3555,-545.7876586914062
1727486709.0203807,5154,575.5123291015625
1727486715.7805297,5560,-519.954345703125
1727486759.1279984,8167,-9279.25390625
1727486772.058608,8947,-75.37335205078125
1727486778.4905043,9335,-33.01386642456055
1727486786.1252253,9796,-1436.5048828125
1727486792.85439,10203,-307.37530517578125
1727486800.1614335,10645,-951.2659912109375
1727486808.5736136,11155,-330.3896789550781
1727486829.157504,12405,-229.88246154785156
1727486835.357824,12781,-406.5685119628906
1727486842.2704065,13199,-400.8955078125
1727486857.127065,14101,-61.609474182128906
1727486863.8801618,14508,-92.96076202392578
1727486908.6570506,17215,-21659.865234375
1727486922.9080613,18073,-464.0213317871094
1727486929.642977,18479,-261.28375244140625
1727487030.7751431,24563,1312.071533203125
1727487089.2362156,28101,-13923.8583984375
1727487159.2442904,32337,-523.85595703125
1727487166.6283915,32781,-530.6837768554688
1727487173.897632,33219,-272.74127197265625
1727487205.3746688,35109,204.19998168945312
1727487226.7668762,36394,-126.651611328125
1727487233.5933156,36804,-523.1798706054688
1727487247.6115847,37645,-441.7576599121094
1727487255.585358,38124,-520.8870849609375
1727487262.0768821,38515,-528.2029418945312
1727487269.981129,38992,-352.4530944824219
1727487295.1007183,40507,294.59259033203125
1727487333.2718434,42822,1260.181884765625
1727487345.6300318,43571,-168.42428588867188
1727487351.8058655,43946,95.23127746582031
1727487386.7476084,46062,-227.251708984375
1727487394.425759,46525,785.479736328125
1727487432.7509034,48829,-21661.037109375
1727487503.9480746,53095,-3438.2568359375
1727487510.7063122,53503,-149.63853454589844
1727487562.382454,56621,-9910.564453125
1727487569.427102,57047,507.4079895019531
1727487607.4652805,59348,-33.744991302490234
1727487618.8708787,60038,3311.89013671875
1727487625.5874677,60443,1040.494384765625
1727487663.3656409,62725,942.6959838867188
1727487671.5343127,63214,725.0033569335938
1727487709.8255906,65516,-639.0969848632812
1727487715.9848633,65884,342.82818603515625
1727487722.4936738,66272,-163.48216247558594
1727487769.4978404,69095,-253.1229248046875
1727487778.603629,69643,-434.5783996582031
1727487786.3043747,70105,1483.7618408203125
1727487855.733329,74302,-14199.287109375
1727487963.3181849,80783,-185.22361755371094
1727487987.2502453,82215,-374.6634521484375
1727487993.5760622,82591,634.6790771484375
1727488012.790683,83741,157.431640625
1727488020.4235866,84198,479.18731689453125
1727488065.6120906,86923,-440.4621276855469
1727488104.6965427,89289,244.6013946533203
1727488122.384796,90356,-125.18408203125
1727488131.2268836,90887,4754.357421875
1727488170.5518837,93260,3600.814208984375
1727488177.5578887,93678,-531.4209594726562
1727488190.4420903,94447,1495.4627685546875
1727488199.986243,95017,1449.7750244140625
1727488269.5940852,99194,-3834.9443359375
1727488309.303194,101589,53.88346481323242
1727488328.5197637,102742,-568.6700439453125
1727488414.612749,107943,1910.046142578125
1727488484.214023,112128,1012.635498046875
1727488500.88466,113119,860.5326538085938
1727488544.950398,115765,1419.49755859375
1727488582.914959,118056,-9508.255859375
1727488620.2086325,120314,869.039306640625
1727488703.2356803,125315,-174.9738006591797
1727488742.8725595,127690,-22.085250854492188
1727488830.146077,132940,-348.686767578125
1727488911.5199273,137853,204.1999969482422
1727488924.7040453,138635,-845.0928955078125
1727488930.5306246,138980,372.2566833496094
1727488956.6888127,140549,-227.12440490722656
1727488985.24075,142235,788.3382568359375
1727489024.1412358,144568,-1238.277099609375
1727489063.0428033,146909,957.2125244140625
1727489132.12308,151087,1385.57666015625
1727489180.4921484,153998,768.2406616210938
1727489250.2454085,158192,-8922.0625
1727489357.9222598,164667,1160.5562744140625
1727489446.413543,170000,24.621089935302734
1727489503.2900405,173407,4047.97900390625
1727489548.352319,176102,1418.272216796875
1727489567.368786,177230,585.67919921875
1727489574.300902,177640,396.8094787597656
1727489581.9270847,178092,224.74351501464844
1727489590.864155,178623,641.0327758789062
1727489597.1364908,178993,-64.5894775390625
1727489637.0983145,181408,59.41859817504883
1727489745.968447,187955,-399.1100158691406
1727489786.0283833,190352,1095.6898193359375
1727489792.4667869,190729,1023.13720703125
1727489800.2871003,191190,212.52073669433594
1727489908.88593,197744,1090.7880859375
1727489946.5219736,200011,-128.60191345214844
1727489983.7269845,202242,469.2408752441406
1727489995.7048562,202941,1168.0787353515625
1727490008.5197802,203699,6804.93212890625
1727490046.3088348,205962,1921.1087646484375
1727490160.9739249,212882,-526.0470581054688
1727490231.5642064,217134,1613.941162109375
1727490245.3918393,217941,757.86962890625
1727490283.395686,220214,1016.2033081054688
1727490298.4281063,221093,1243.9010009765625
1727490313.4115722,221982,1027.541015625
1727490401.1353345,227280,-1989.480712890625
1727490447.0187547,230031,1070.6539306640625
1727490486.0296252,232372,-1833.362548828125
1727490608.679478,239722,1306.692138671875
1727490649.1689873,242165,-2584.76513671875
1727490654.9041014,242499,829.5751342773438
1727490694.1348467,244861,-824.3676147460938
1727490773.5356417,249618,603.1365356445312
1727490843.0172133,253793,916.5180053710938
1727491013.3595724,264060,789.0104370117188
1727491061.875339,266950,-82.54589080810547
1727491131.7729313,271160,1796.102783203125
1727491169.2226686,273418,1107.130615234375
1727491176.770057,273859,898.2413940429688
1727491256.0658236,278614,3347.569580078125
1727491264.7085655,279118,1067.5980224609375
1727491340.4415078,283633,771.9865112304688
1727491501.5641074,293311,1372.1943359375
1727491686.1932702,304384,1144.0958251953125
1727491770.1180782,309397,1149.126953125
1727491810.1805515,311787,1091.6131591796875
1727491815.8319979,312109,905.3633422851562
1727491826.4776514,312733,5189.35009765625
1727491831.7402766,313032,1175.855712890625
1727491888.5739653,316412,1484.8194580078125
1727491927.512608,318755,979.46240234375
1727491933.6661966,319110,1600.8807373046875
1727491970.7850652,321339,4446.37353515625
1727492025.2345371,324569,3514.987548828125
1727492036.564991,325232,1747.9501953125
1727492044.3301637,325679,1741.3966064453125
1727492084.4781766,328079,1653.5186767578125
1727492094.0577154,328638,2750.097412109375
1727492110.8164973,329630,-722.7650756835938
1727492125.555559,330482,2281.93408203125
1727492167.4838629,333007,1427.156982421875
1727492207.7867494,335430,1345.3533935546875
1727492229.374358,336695,1006.6127319335938
1727492267.4892418,338977,1406.3846435546875
1727492275.0599964,339413,1208.991455078125
1727492313.539368,341706,589.6183471679688
1727492383.5921898,345910,5173.1220703125
1727492451.6731088,350020,3627.625244140625
1727492488.3405366,352219,1256.69091796875
1727492538.9709141,355231,3365.100830078125
1727492545.3088274,355590,-1014.156494140625
1727492626.241898,360425,2839.1611328125
1727492849.6521661,373833,1578.504638671875
1727492890.3499873,376274,118.75950622558594
1727492907.7750745,377283,471.1540222167969
1727492917.8539572,377874,2749.93798828125
1727492924.770659,378271,1350.8814697265625
1727492964.8280835,380681,3860.456787109375
1727493036.6518714,384998,4558.44189453125
1727493076.9441006,387399,-6232.2734375
1727493166.6701667,392748,4746.00244140625
1727493263.7684026,398564,3998.14013671875
1727493276.0900898,399284,5958.2080078125
1727493288.6504982,400018,1062.920166015625
1727493299.3274214,400638,1209.1431884765625
1727493384.112893,405692,5374.7314453125
1727493465.5159857,410574,3794.9384765625
1727493483.9546127,411642,-312.744140625
1727493511.2729442,413249,-1037.90771484375
1727493548.0771425,415420,2860.541015625
1727493559.5650735,416086,4807.74853515625
1727493567.4207919,416534,-400.75030517578125
1727493574.6839414,416946,-1444.5477294921875
1727493594.706619,418126,534.82275390625
1727493673.3803022,422823,2227.6416015625
1727493707.0376577,424840,3961.60009765625
1727493727.2573893,426016,-727.3269653320312
1727493737.041233,426584,2169.2509765625
1727493770.462348,428581,3519.1357421875
1727493821.2362375,431586,4639.9296875
1727493927.336917,437856,2058.986328125
1727493950.1150885,439183,2197.95849609375
1727493961.4830194,439846,3044.1962890625
1727493980.9042587,440971,3282.6748046875
1727493990.421661,441522,2597.85009765625
1727493998.4399762,441981,-504.5275573730469
1727494006.6813004,442454,1820.272705078125
1727494015.8498034,442982,4572.673828125
1727494056.1961603,445388,3380.16650390625
1727494066.729121,445995,3889.4033203125
1727494075.6136074,446505,610.6356201171875
1727494082.4708402,446892,1244.8138427734375
1727494091.0968108,447384,651.1322631835938
1727494141.757491,450329,1027.380615234375
1727494152.1434076,450928,2787.228515625
1727494170.8097522,452004,4507.75390625
1727494204.036954,453940,4906.9580078125
1727494242.021708,456137,1252.383544921875
1727494252.532406,456737,4992.9462890625
1727494260.0286622,457164,1214.0677490234375
1727494300.1529508,459563,1167.4630126953125
1727494371.7805405,463818,142.72434997558594
1727494378.573372,464199,-5.483534812927246
1727494420.1836073,466684,4237.82080078125
1727494431.152147,467320,3341.882080078125
1727494442.7873473,467998,3630.255859375
1727494447.7362788,468270,1242.620849609375
1727494475.0420215,469843,287.19183349609375
1727494483.7824686,470346,5395.85546875
1727494500.970268,471334,3269.43896484375
1727494517.882397,472302,3101.6689453125
1727494537.404144,473426,4581.0283203125
1727494556.9719677,474550,2098.69140625
1727494576.5698085,475671,4021.40625
1727494587.1717072,476281,2647.24169921875
1727494595.7676616,476770,2362.016845703125
1727494604.5256467,477269,-362.7215881347656
1727494613.839332,477801,1737.44482421875
1727494621.8091133,478252,3924.663330078125
1727494630.1204276,478724,1938.9625244140625
1727494641.5585647,479386,4486.8779296875
1727494649.1510053,479816,436.31201171875
1727494665.3216445,480736,3499.107421875
1727494683.7202137,481791,1296.1153564453125
1727494692.85111,482315,1242.2286376953125
1727494707.9579823,483174,-429.49383544921875
1727494728.6972518,484377,844.4037475585938
1727494736.0829372,484796,2307.39453125
1727494745.3006926,485326,1357.277099609375
1727494755.4666805,485914,4900.98974609375
1727494764.0591488,486405,5513.17236328125
1727494771.4934936,486825,4088.315185546875
1727494780.2919047,487328,2474.621826171875
1727494800.1410036,488498,2346.77978515625
1727494809.7806842,489049,3280.971435546875
1727494819.7218235,489619,1933.4630126953125
1727494828.4775043,490116,859.432861328125
1727494845.8559756,491103,1233.343505859375
1727494855.5106306,491653,3023.8740234375
1727494876.9473836,492882,2615.588623046875
1727494894.8197656,493901,3818.09326171875
1727494904.5207086,494457,4162.57421875
1727494944.9699516,496876,3350.6005859375
1727494955.3071427,497473,4320.50341796875
1727494961.722064,497831,508.7175598144531
1727494977.813552,498747,131.4964599609375
1727494988.2075958,499347,4339.63330078125
1727495001.8460264,500114,2232.034423828125
1727495009.2425601,500532,2725.739013671875
1727495018.3213353,501053,4052.337646484375
1727495027.5365224,501581,6294.279296875
1727495037.3632438,502145,5260.0517578125
1727495056.6295762,503248,5116.35302734375
1727495068.5673122,503937,5895.9365234375
1727495077.5101295,504445,487.130615234375
1727495085.5812743,504901,1937.4151611328125
1727495159.837961,509222,5542.5654296875
1727495168.8022485,509733,1958.5816650390625
1727495190.4966455,510983,2797.17626953125
1727495200.3916764,511550,1254.4698486328125
1727495208.9870212,512040,3793.977294921875
1727495227.907834,513126,1251.117431640625
1727495235.0039682,513526,1238.6107177734375
1727495251.9056363,514488,3694.841552734375
1727495267.2443862,515358,1750.1697998046875
1727495310.4347577,517815,1386.8524169921875
1727495318.5986962,518278,1546.0155029296875
1727495348.3681598,519976,5405.4384765625
1727495356.5706136,520439,1609.935302734375
1727495365.3760178,520937,2783.39990234375
1727495372.6650457,521345,1590.7886962890625
1727495381.7922256,521863,1216.961669921875
1727495388.5509627,522240,2741.712646484375
1727495405.584641,523205,2166.26123046875
1727495425.2377577,524330,3891.427734375
1727495444.3589745,525421,5995.4765625
1727495460.571318,526340,2085.922607421875
1727495485.7744114,527774,3420.995849609375
1727495495.796258,528350,6317.8740234375
1727495522.2854242,529861,1399.66357421875
1727495530.1177611,530304,1368.0428466796875
1727495539.1530151,530819,1243.7618408203125
1727495545.9692712,531198,24.627899169921875
1727495565.2833714,532297,3672.436279296875
1727495574.570043,532825,2002.076416015625
1727495601.0517337,534319,2398.743896484375
1727495608.2036679,534716,1373.3673095703125
1727495625.3400176,535682,3011.162353515625
1727495651.942856,537186,2734.28271484375
1727495662.631346,537798,4309.42578125
1727495685.664663,539125,4333.2783203125
1727495696.5842273,539751,6131.89501953125
1727495704.5193202,540199,1355.4892578125
1727495711.7872422,540607,1347.4678955078125
1727495719.0562282,541014,4512.94677734375
1727495729.2408323,541598,5463.93994140625
1727495737.7822473,542083,726.1139526367188
1727495748.3062692,542687,1374.0048828125
1727495759.0121665,543303,6275.4296875
1727495766.0067344,543694,533.3666381835938
1727495773.8268611,544135,1715.8564453125
1727495780.4359517,544503,2315.798095703125
1727495788.4502733,544954,2130.10888671875
1727495806.3797092,545970,2994.681396484375
1727495827.0369117,547150,1671.7218017578125
1727495866.1902058,549473,1233.7547607421875
1727495889.016703,550747,1265.60986328125
1727495895.951813,551131,1480.0595703125
1727495929.69365,553030,4868.0771484375
1727495961.0142817,554820,1763.427490234375
1727495970.8871012,555383,1604.43115234375
1727495985.681133,556212,3471.391845703125
1727495995.4298284,556769,5942.03466796875
1727496010.5254152,557617,5014.9404296875
1727496019.4521134,558123,4448.31298828125
1727496025.6344447,558463,2130.4716796875
1727496056.045134,560202,1206.1063232421875
1727496066.1956134,560782,4493.53662109375
1727496080.2092912,561560,2072.970703125
1727496134.1156516,564668,3834.71533203125
1727496142.7152188,565151,3640.325927734375
1727496162.4880095,566275,5105.666015625
1727496171.0348568,566757,2715.888671875
1727496179.8559644,567255,4715.00244140625
1727496189.16656,567785,3606.224609375
1727496198.098464,568292,3309.129150390625
1727496206.4560087,568762,1291.8387451171875
1727496216.0374389,569308,4824.14501953125
1727496265.5312839,572239,4407.00048828125
1727496273.9140468,572714,1353.7122802734375
1727496285.428791,573377,2025.2479248046875
1727496296.7713726,574030,2029.405029296875
1727496306.7166772,574594,3851.595458984375
1727496316.1503768,575130,2946.8251953125
1727496324.5780408,575605,857.2587280273438
1727496352.0411751,577159,1427.2213134765625
1727496359.6222088,577580,1788.708740234375
1727496368.1495776,578058,2534.51611328125
1727496414.9707751,580669,1728.2763671875
1727496430.0981236,581512,3165.394287109375
1727496436.0372734,581835,2326.286865234375
1727496445.8670125,582394,5257.693359375
1727496456.1656592,582983,255.64366149902344
1727496464.2116618,583434,-686.1962280273438
1727496470.339147,583770,1373.311279296875
1727496479.707156,584303,4421.75732421875
1727496488.503357,584800,5420.99658203125
1727496495.8177252,585207,2783.6865234375
1727496503.8792007,585660,3524.75
1727496513.7376916,586223,683.1851806640625
1727496520.7193851,586609,1999.534912109375
1727496529.2373176,587090,3362.452880859375
1727496538.5971665,587621,4930.96484375
1727496545.3472204,587993,1555.1075439453125
1727496553.401056,588444,946.2161865234375
1727496563.6415699,589027,3826.257080078125
1727496580.7209034,589985,4527.49169921875
1727496589.6071599,590486,1428.7821044921875
1727496599.4924312,591047,5167.81982421875
1727496610.8371968,591660,1343.570556640625
1727496629.168755,592692,6546.62646484375
1727496649.1710055,593824,5708.22021484375
1727496659.7001286,594422,4702.005859375
1727496684.8107662,595828,3136.251953125
1727496692.425337,596252,2483.42333984375
1727496699.5033758,596644,2039.9136962890625
1727496718.5211804,597722,6426.580078125
1727496727.1526055,598210,-129.9252166748047
1727496735.9207478,598705,589.3654174804688
1727496750.592724,599521,1434.822265625
1727496757.2768784,599890,3295.357421875
1727496765.6561832,600363,4230.59521484375
1727496774.0301695,600836,5227.5546875
1727496791.21002,601805,1360.5889892578125
1727496798.3895702,602203,1363.3087158203125
1727496806.4418926,602654,1356.86279296875
1727496814.9732783,603133,-700.7232666015625
1727496823.022901,603582,525.554443359375
1727496830.6501722,604006,1675.5284423828125
1727496840.4607153,604561,2693.90283203125
1727496849.4242175,605065,5905.46875
1727496858.7456892,605591,4690.52294921875
1727496903.198864,608189,2368.67822265625
1727496912.5520701,608714,1394.972412109375
1727496923.7054274,609350,-345.6139221191406
1727496951.6746423,610929,684.319091796875
1727496959.205806,611347,-689.5886840820312
1727496968.0273778,611844,1569.9532470703125
1727496982.3535342,612636,2133.78662109375
1727496989.0059915,613001,1455.5260009765625
1727496998.934157,613565,4744.857421875
1727497005.2179992,613909,1216.3560791015625
1727497020.3602648,614754,1317.372802734375
1727497036.1837552,615640,4210.81005859375
1727497043.5234587,616047,2099.420654296875
1727497052.1952877,616535,1869.23193359375
1727497068.667201,617458,-1142.1732177734375
1727497087.9123433,618547,5593.0302734375
1727497103.5183468,619418,2119.92578125
1727497110.390013,619795,2253.174560546875
1727497116.822997,620145,2480.75390625
1727497139.6268551,621406,3678.69921875
1727497172.9150405,623259,4398.912109375
1727497182.6407077,623807,1849.8939208984375
1727497190.1991682,624225,2207.22314453125
1727497201.000902,624838,-686.4711303710938
1727497208.3775125,625244,-291.14117431640625
1727497224.384667,626137,1740.9757080078125
1727497234.412151,626705,517.380859375
1727497262.046095,628263,5123.9853515625
1727497269.2578323,628661,2809.3173828125
1727497289.1696355,629790,6079.87109375
1727497303.5179698,630579,2676.531494140625
1727497311.2104592,631008,2266.4091796875
1727497336.720872,632437,3800.63671875
1727497351.8074608,633272,3422.0390625
1727497360.0095513,633728,1317.341064453125
1727497369.462795,634259,5122.05419921875
1727497377.0144596,634674,4247.6123046875
1727497387.351989,635256,4950.63671875
1727497396.5654979,635773,4333.01904296875
1727497404.0612643,636186,1085.724365234375
1727497412.7528055,636671,4276.53369140625
1727497422.6280775,637227,4363.62841796875
1727497430.0514612,637636,2073.109375
1727497438.410736,638103,5408.66015625
1727497446.9632452,638581,1041.3302001953125
1727497455.6517196,639066,2323.577392578125
1727497490.1793275,640999,5290.6171875
1727497495.07616,641257,2713.558837890625
1727497513.8059716,642314,5793.10400390625
1727497527.2470849,643053,2041.678955078125
1727497536.942574,643602,3137.616943359375
1727497547.6014886,644209,1860.786376953125
1727497557.4097612,644765,4684.23486328125
1727497564.4239268,645150,2962.93896484375
1727497570.9613853,645507,2330.592529296875
1727497578.6377125,645932,2667.656982421875
1727497591.7170036,646683,6474.29736328125
1727497599.615731,647120,1500.3857421875
1727497614.4079049,647933,1812.1571044921875
1727497621.538736,648322,1498.3179931640625
1727497628.7944832,648720,1221.246826171875
1727497636.801839,649162,1884.610107421875
1727497646.3736036,649700,5471.9833984375
1727497663.6784716,650663,2801.437744140625
1727497672.6105986,651162,3789.861572265625
1727497682.7880154,651735,5535.33154296875
1727497698.3568597,652594,-281.9471435546875
1727497708.1998339,653135,4859.0029296875
1727497717.476631,653654,-122.31961822509766
1727497725.2025874,654079,1705.2906494140625
1727497733.565094,654545,3172.986572265625
1727497742.9099936,655071,3621.328857421875
1727497753.3684251,655664,3911.288818359375
1727497762.7971244,656195,3021.170654296875
1727497770.248306,656605,4222.5146484375
1727497830.3208914,660131,1446.900146484375
1727497849.795414,661229,-682.122314453125
1727497864.8462133,662058,4841.08984375
1727497890.0899036,663461,2704.358642578125
1727497897.4223783,663862,1901.04052734375
1727497904.0945766,664222,1891.1788330078125
1727497913.8698392,664769,1661.5650634765625
1727497922.2588673,665233,4774.95361328125
1727497930.4023662,665682,-386.5472717285156
1727497938.6959713,666141,2135.814453125
1727497946.1681309,666552,2977.06982421875
1727497954.6358006,667023,5175.6591796875
1727497960.6286516,667345,1977.336181640625
1727497969.2880898,667827,2353.072021484375
1727497977.2342353,668266,1893.7562255859375
1727497986.1395636,668765,4232.2373046875
1727498008.9345255,670025,3417.44287109375
1727498015.4254937,670377,3076.31494140625
1727498022.6404388,670774,2691.966064453125
1727498038.4165304,671651,3188.9501953125
1727498045.1479595,672019,1410.1572265625
1727498059.778324,672825,1065.728515625
1727498068.2539313,673300,3896.62646484375
1727498075.5897486,673704,4334.4990234375
1727498084.547792,674206,1807.5469970703125
1727498092.2346797,674629,2354.8984375
1727498099.8217745,675046,4203.4951171875
1727498125.1255052,676450,1769.5897216796875
1727498131.930945,676818,2445.486572265625
1727498139.0926838,677209,-159.10523986816406
1727498167.704487,678764,1006.2826538085938
1727498175.790667,679208,1789.094970703125
1727498190.7194438,680024,2903.25390625
1727498199.012179,680483,2199.48388671875
1727498210.1737332,681113,4572.44384765625
1727498218.1448617,681552,1412.248779296875
1727498230.0033917,682186,2148.079833984375
1727498247.299924,683152,3410.23193359375
1727498254.8335733,683567,2278.52685546875
1727498264.3651922,684102,4503.728515625
1727498281.0011382,685027,2732.748046875
1727498289.083173,685475,4025.413818359375
1727498296.3293195,685873,3078.358154296875
1727498305.8257458,686407,3165.3857421875
1727498314.9099798,686915,2179.278076171875
1727498320.997795,687242,1330.533935546875
1727498361.1680386,689630,1499.7392578125
1727498371.2765806,690196,4088.095947265625
1727498395.4127884,691522,4493.6591796875
1727498403.7017245,691978,2686.8994140625
1727498419.8043945,692862,2220.65625
1727498435.2478733,693707,3890.76806640625
1727498443.9537976,694187,1989.9210205078125
1727498449.1213067,694456,2239.404296875
1727498457.131124,694896,3910.150390625
1727498474.0980203,695838,4774.2255859375
1727498482.1764126,696283,1772.2886962890625
1727498489.1937995,696665,1627.585693359375
1727498495.9378548,697030,2640.84814453125
1727498501.791835,697341,1541.63427734375
1727498509.246402,697749,3461.071533203125
1727498518.044596,698238,4760.794921875
1727498526.1585667,698687,4494.99169921875
1727498549.7610323,699992,1995.257568359375
1727498559.171101,700521,241.3882598876953
1727498578.0648491,701583,3506.597412109375
1727498588.4554222,702169,3926.923095703125
1727498597.2556198,702659,2181.996826171875
1727498635.8609812,704950,6177.35888671875
1727498653.0240278,705897,2083.739013671875
1727498669.698809,706813,2181.40576171875
1727498676.5768633,707184,1506.0587158203125
1727498684.6794572,707628,2484.39111328125
1727498693.9966125,708146,1569.6685791015625
1727498701.970144,708584,6212.98583984375
1727498710.533329,709057,3281.718994140625
1727498715.5511699,709316,1194.220458984375
1727498722.524979,709694,1572.2376708984375
1727498739.2935495,710619,3525.90283203125
1727498748.0277622,711103,4947.1748046875
1727498756.0499668,711544,1406.9522705078125
1727498770.6738772,712340,4646.708984375
1727498787.0213351,713243,1596.2381591796875
1727498794.84999,713674,1730.9595947265625
1727498803.921166,714181,-690.7507934570312
1727498811.6874228,714609,3375.706298828125
1727498820.6181662,715108,2168.656982421875
1727498827.0098596,715452,1628.4542236328125
1727498844.3012133,716411,4690.4296875
1727498852.020394,716834,5231.8642578125
1727498859.7995977,717260,1944.5009765625
1727498877.3214667,718230,3519.293701171875
1727498885.7076812,718690,3952.827392578125
1727498899.63581,719443,4125.35302734375
1727498925.3180888,720858,3747.54443359375
1727498942.4109857,721798,1433.007568359375
1727498949.2081175,722164,1967.77978515625
1727498959.7509925,722754,3816.023681640625
1727498985.124272,724154,244.75523376464844
1727498992.4771578,724555,2638.104248046875
1727499010.6512005,725566,591.5330810546875
1727499018.8638062,726019,4259.857421875
1727499034.7461622,726895,1947.8175048828125
1727499041.3860736,727254,-428.9821472167969
1727499048.4270616,727635,1620.99658203125
1727499065.499853,728582,5511.16357421875
1727499072.0636098,728937,1828.4547119140625
1727499129.3172827,732260,5639.39306640625
1727499137.1145837,732686,3202.03515625
1727499168.6736248,734497,2293.87353515625
1727499174.6422722,734811,2097.780029296875
1727499180.7562711,735133,1787.3134765625
1727499189.1536207,735594,3139.764892578125
1727499201.81498,736262,2336.589111328125
1727499209.3545136,736670,1434.2725830078125
1727499218.1242802,737153,3333.907958984375
1727499226.0305061,737584,235.12326049804688
1727499241.498409,738426,-191.5859375
1727499256.767041,739258,223.56027221679688
1727499272.0061038,740087,1099.9300537109375
1727499278.1921,740415,2416.059326171875
1727499287.299505,740921,4422.1923828125
1727499294.5270867,741311,2697.882568359375
1727499303.4953103,741809,1837.7489013671875
1727499333.0236702,743417,3428.508056640625
1727499341.621952,743892,2038.3326416015625
1727499348.9083812,744287,1528.755126953125
1727499358.063822,744795,5242.94091796875
1727499385.1268735,746292,2069.533203125
1727499393.7990367,746769,4337.720703125
1727499402.2198446,747230,1415.7528076171875
1727499411.0392172,747716,-680.9000244140625
1727499418.5986247,748124,4527.4306640625
1727499428.3888414,748667,4645.509765625
1727499438.8353558,749249,5991.068359375
1727499447.4001,749719,3819.73095703125
1727499456.694002,750232,2701.454345703125
1727499464.214596,750638,2095.712158203125
1727499478.3443413,751397,2357.231201171875
1727499485.2542732,751768,2166.064697265625
1727499494.5034506,752281,1707.9134521484375
1727499502.068738,752692,1657.2666015625
1727499509.237183,753079,2158.4375
1727499516.6653984,753481,1747.0938720703125
1727499525.4099424,753962,2051.592041015625
1727499541.235333,754828,4080.747314453125
1727499548.1132457,755199,1386.669677734375
1727499554.9538457,755567,3279.5927734375
1727499566.0532002,756195,3084.156005859375
1727499573.8115597,756619,4848.56591796875
1727499581.7531133,757056,2141.631591796875
1727499598.2668087,757965,-830.6527709960938
1727499608.484923,758538,2298.7861328125
1727499639.9021454,760250,-339.95989990234375
1727499647.0229404,760634,4887.5673828125
1727499665.020571,761623,4665.11083984375
1727499672.5731795,762031,1381.416015625
1727499682.7753472,762598,3489.972412109375
1727499690.6829302,763027,3596.8671875
1727499701.7294366,763644,5888.85693359375
1727499707.3084319,763934,1730.3411865234375
1727499716.3625112,764434,1521.780029296875
1727499729.8273146,765153,1981.8463134765625
1727499738.6450565,765637,5379.84423828125
1727499748.165039,766166,4529.17333984375
1727499756.7180223,766635,4275.2314453125
1727499771.711883,767448,1874.363525390625
1727499780.1877253,767913,2150.1396484375
1727499790.3844485,768483,3963.35009765625
1727499797.3962512,768860,2089.677734375
1727499804.1092346,769220,2530.22802734375
1727499813.0187006,769713,2762.972412109375
1727499862.2442088,772410,3429.318115234375
1727499870.506258,772863,1945.95556640625
1727499909.025864,775140,6609.34228515625
1727499916.6008918,775548,2089.055908203125
1727499924.1538293,775953,-180.25637817382812
1727499964.4753036,778183,6048.787109375
1727499988.7800114,779502,2225.6337890625
1727499996.9030735,779944,2210.831787109375
1727500015.2681813,780957,-682.7421875
1727500037.831289,782176,4104.4580078125
1727500042.2411551,782394,1103.3494873046875
1727500058.205813,783263,2506.31005859375
1727500065.395905,783648,3095.30126953125
1727500076.141186,784251,4539.17431640625
1727500083.4600828,784644,4020.50439453125
1727500130.3218288,787383,1350.236572265625
1727500138.9262536,787854,1923.2803955078125
1727500148.439856,788380,4652.3134765625
1727500158.0648246,788912,5256.89306640625
1727500166.8816977,789395,1658.9173583984375
1727500175.5002055,789865,3443.852783203125
1727500185.640011,790428,4297.021484375
1727500193.777041,790869,3049.675537109375
1727500202.7705047,791362,2059.641845703125
1727500219.7111924,792284,-217.32296752929688
1727500228.3689919,792756,5857.30908203125
1727500242.3402388,793500,240.183837890625
1727500258.9021597,794400,2981.042724609375
1727500267.1492054,794848,4766.18310546875
1727500286.9150138,795948,4465.94873046875
1727500303.7181222,796868,624.3471069335938
1727500312.4026616,797347,2211.236328125
1727500321.7969427,797867,4111.0390625
1727500331.9678683,798436,1322.8187255859375
1727500357.3623662,799830,1705.64111328125
1727500364.3816447,800206,2365.300048828125
1727500373.0093184,800680,3334.88525390625
1727500379.6639903,801034,236.026611328125
1727500395.0050516,801862,1478.00048828125
1727500403.769555,802343,4439.0888671875
1727500409.2460172,802624,929.5870361328125
1727500417.16542,803052,1518.7586669921875
1727500425.1973324,803488,3077.638916015625
1727500467.5765548,805795,1838.0535888671875
1727500475.4347863,806220,2291.989990234375
1727500492.7504535,807165,3965.21630859375
1727500499.7534828,807538,2097.17724609375
1727500516.427195,808445,3344.116455078125
1727500522.5574422,808767,2452.115234375
1727500529.0815902,809113,2050.309814453125
1727500536.006403,809484,1462.3466796875
1727500553.438151,810442,2233.359375
1727500561.113575,810859,1988.0689697265625
1727500568.598009,811263,2050.46533203125
1727500583.420142,812062,2726.7158203125
1727500591.7271326,812514,5207.18603515625
1727500599.320123,812925,4091.674560546875
1727500609.0245125,813463,5462.94091796875
1727500624.2113209,814285,1150.49853515625
1727500633.5319204,814801,188.4566192626953
1727500650.3149676,815716,1382.271728515625
1727500676.9329014,817176,3385.532470703125
1727500691.309584,817943,2924.974609375
1727500700.5429251,818450,1861.544189453125
1727500706.7634902,818775,1455.0345458984375
1727500713.0482023,819102,2194.67919921875
1727500729.9259787,820020,2635.122314453125
1727500744.0485806,820772,879.96923828125
1727500753.4659991,821290,3441.329345703125
1727500762.6308768,821793,5050.048828125
1727500769.3308804,822149,5017.68017578125
1727500779.3682165,822706,1162.599609375
1727500788.2362478,823194,2383.111328125
1727500795.7063744,823597,4358.853515625
1727500802.4722915,823956,2646.90185546875
1727500810.4620974,824391,3574.36962890625
1727500834.5462272,825703,2123.00537109375
1727500840.7446787,826028,1747.9842529296875
1727500848.4670763,826444,2063.74951171875
1727500887.2029288,828543,1742.968017578125
1727500895.9815283,829024,-690.2247924804688
1727500903.0699651,829403,2073.33056640625
1727500911.632696,829873,2786.338623046875
1727500929.1031737,830828,2489.617919921875
1727500941.1036303,831501,4188.626953125
1727500949.4727354,831954,2846.143310546875
1727500959.0259848,832478,3396.672119140625
1727500967.125062,832915,1414.0284423828125
1727501006.7334518,835046,1991.0511474609375
1727501013.7312186,835418,1934.32568359375
1727501021.918283,835861,2780.034423828125
1727501029.768305,836284,2928.230224609375
1727501037.1633215,836679,5114.2783203125
1727501043.7781923,837028,-313.9300537109375
1727501061.4326625,837993,3855.664306640625
1727501068.4995492,838371,1786.0740966796875
1727501077.4016128,838858,2477.123046875
1727501084.3895512,839230,2087.848388671875
1727501090.2453275,839535,1749.949951171875
1727501098.368454,839977,2269.31982421875
1727501108.088675,840516,1940.5135498046875
1727501115.7856755,840931,1113.846435546875
1727501122.4723096,841285,1849.407470703125
1727501142.572907,842402,3023.88623046875
1727501150.7922082,842848,2169.131591796875
1727501158.2338686,843248,5343.412109375
1727501166.9115326,843722,2051.541748046875
1727501176.4193466,844245,2584.65283203125
1727501183.0873408,844596,2014.588134765625
1727501191.3774104,845046,2642.372802734375
1727501208.405593,845969,3613.7138671875
1727501227.1742,846998,4562.0234375
1727501243.0718625,847853,1847.8155517578125
1727501250.7545118,848265,1749.49072265625
1727501258.7382135,848694,1602.0616455078125
1727501275.1415298,849582,4784.3935546875
1727501290.8432164,850427,2892.48193359375
1727501300.8258495,850978,2188.046630859375
1727501317.2504609,851870,3793.34375
1727501330.4510226,852567,4039.60986328125
1727501338.5039785,853005,2780.92822265625
1727501345.7025056,853388,2628.599853515625
1727501359.888518,854144,4736.884765625
1727501413.1808054,857214,2716.47900390625
1727501420.2538185,857588,4905.708984375
1727501445.2310188,858941,2839.744140625
1727501452.145241,859306,2027.2923583984375
1727501460.2859008,859744,1740.1031494140625
1727501485.4610786,861103,3090.509765625
1727501505.8066094,862173,1380.86328125
1727501513.78351,862600,2831.73193359375
1727501521.6697397,863023,3313.592041015625
1727501529.3369012,863432,1371.275634765625
1727501536.7312527,863824,2236.02294921875
1727501544.4506924,864237,1871.549560546875
1727501552.9779463,864701,4921.85888671875
1727501563.2254026,865270,2628.58447265625
1727501571.8464158,865740,4747.58984375
1727501579.7970524,866167,1021.1511840820312
1727501594.6316545,866958,2167.008056640625
1727501604.180741,867483,4401.98388671875
1727501612.1634378,867912,2650.300048828125
1727501638.8495185,869366,4357.9833984375
1727501648.4704702,869893,1027.3748779296875
1727501662.8014474,870649,3382.79638671875
1727501674.5677624,871305,4219.068359375
1727501680.2680218,871594,3291.884521484375
1727501687.1032145,871951,2788.0791015625
1727501705.001624,872921,1944.4534912109375
1727501714.4603717,873437,3742.431396484375
1727501729.6182134,874244,2198.627685546875
1727501735.3034127,874531,2158.846923828125
1727501743.0166807,874942,2424.352783203125
1727501750.860989,875359,2155.73193359375
1727501758.222497,875748,3935.969482421875
1727501766.4024827,876188,4139.2626953125
1727501774.300554,876611,1708.661865234375
1727501781.2230043,876975,1358.7078857421875
1727501791.179346,877522,1400.596435546875
1727501797.5447507,877852,1795.435546875
1727501805.0616457,878252,2477.183349609375
1727501813.9991145,878739,3043.9814453125
1727501819.7991245,879037,909.65625
1727501829.2712069,879558,3735.10205078125
1727501841.996746,880222,-687.1290893554688
1727501849.4014633,880618,1999.526123046875
1727501855.8039758,880953,-706.6572875976562
1727501864.9521275,881455,2688.938720703125
1727501879.2466333,882216,1386.6260986328125
1727501884.9284408,882508,537.82861328125
1727501916.5632215,884211,3832.702880859375
1727501943.672095,885686,5453.74755859375
1727501968.3566806,887009,1395.52587890625
1727501975.5581667,887388,322.2724914550781
1727501983.7773106,887828,3389.96337890625
1727501992.9759204,888327,2154.989990234375
1727502010.4956882,889274,2209.880615234375
1727502019.0239747,889734,4823.14306640625
1727502025.23955,890053,1807.578369140625
1727502030.7510622,890330,1735.693359375
1727502040.0255225,890836,3442.078857421875
1727502054.768364,891616,1705.78173828125
1727502062.6960754,892042,3802.091552734375
1727502069.2951217,892387,2034.55078125
1727502075.7352047,892722,2392.7333984375
1727502087.4652247,893379,650.03515625
1727502094.5369885,893752,2016.66650390625
1727502102.670822,894190,1681.005126953125
1727502111.12696,894648,3069.233154296875
1727502118.4985447,895042,-519.1614379882812
1727502124.5303411,895354,2178.89306640625
1727502134.3621988,895896,2006.3843994140625
1727502155.3074937,897059,4556.28955078125
1727502162.4435773,897437,175.79635620117188
1727502177.5240407,898240,2324.731689453125
1727502184.7764823,898625,1961.330322265625
1727502192.6884348,899047,2074.191162109375
1727502206.685066,899783,1598.573974609375
1727502212.9969897,900108,2136.270263671875
1727502221.2630854,900550,1360.3497314453125
1727502227.8255332,900890,1797.26123046875
1727502239.3589487,901529,5147.14501953125
1727502249.0535655,902056,3938.810791015625
1727502280.4716058,903727,1675.2054443359375
1727502299.1625211,904731,2334.658447265625
1727502320.7399108,905868,3005.12890625
1727502329.175012,906324,3739.00732421875
1727502343.6619902,907092,2660.4365234375
1727502349.9021523,907415,3319.814697265625
1727502357.8481133,907842,1505.552978515625
1727502372.7494442,908635,4831.384765625
1727502380.7633624,909066,424.5297546386719
1727502388.8543677,909501,3752.2998046875
1727502397.9044337,909994,1780.2987060546875
1727502405.9712167,910428,1510.1275634765625
1727502417.20492,911052,5371.66015625
1727502425.2916021,911485,3536.18310546875
1727502434.0046768,911955,3692.740966796875
1727502441.8885908,912375,2477.517578125
1727502450.9486113,912867,2158.28564453125
1727502468.191524,913794,1444.486572265625
1727502477.2135446,914281,3591.529541015625
1727502486.9898407,914814,2845.31494140625
1727502501.8135033,915593,3248.306640625
1727502508.6540325,915947,1675.543701171875
1727502517.4413671,916420,1712.314208984375
1727502525.4914753,916848,2899.39453125
1727502534.8285377,917356,2120.0048828125
1727502541.357414,917694,2475.279296875
1727502557.4391189,918552,647.3876342773438
1727502566.8130445,919063,3001.943603515625
1727502574.5889423,919478,3184.008056640625
1727502583.8050795,919980,2180.49853515625
1727502594.605326,920578,5067.18359375
1727502603.8663607,921084,6693.5751953125
1727502612.4741125,921549,3746.95556640625
1727502632.045859,922624,4881.4345703125
1727502640.6804833,923090,5616.60888671875
1727502649.0627012,923542,4717.35546875
1727502656.7730415,923952,3044.02490234375
1727502665.2992816,924412,1837.7685546875
1727502674.49777,924912,4396.54052734375
1727502682.3426886,925330,1569.832763671875
1727502690.7367473,925780,2509.986572265625
1727502698.6430109,926200,1690.60546875
1727502713.0459905,926954,1617.9693603515625
1727502753.6676962,929339,929.374267578125
1727502768.8575442,930139,2120.737548828125
1727502804.0647693,932036,1493.48486328125
1727502811.331786,932417,1848.1767578125
1727502829.674157,933410,3836.240478515625
1727502836.346522,933757,2527.210693359375
1727502846.3109596,934304,3899.815673828125
1727502863.2118537,935212,2139.905029296875
1727502882.9249635,936293,3952.6328125
1727502890.239886,936681,210.91604614257812
1727502899.7764783,937202,6545.43505859375
1727502916.027125,938074,4571.62255859375
1727502924.4194727,938525,-502.2234191894531
1727502930.5749257,938839,1126.5560302734375
1727502939.1476107,939300,541.9124755859375
1727502955.6636453,940182,2601.256591796875
1727502963.5016236,940599,2499.7685546875
1727502972.5759087,941088,-284.2411193847656
1727502981.8148844,941587,4392.67822265625
1727502990.2307594,942036,2636.848388671875
1727503008.5821605,943023,3695.40625
1727503019.1032274,943598,5051.59326171875
1727503027.549478,944049,5697.66845703125
1727503042.3257205,944822,3434.794921875
1727503049.6654468,945206,3475.89794921875
1727503075.5915494,946598,1152.4501953125
1727503089.9660761,947350,2661.492431640625
1727503098.4607308,947805,2122.99365234375
1727503115.9365947,948748,5441.06591796875
1727503123.5555327,949153,2062.0419921875
1727503133.7801878,949714,5858.60205078125
1727503142.7432897,950199,2458.64892578125
1727503150.3067615,950601,2153.82080078125
1727503157.9478822,951007,2737.2119140625
1727503166.2117667,951450,2213.991943359375
1727503173.4132035,951826,2127.01171875
1727503188.2752438,952607,2129.437744140625
1727503196.8175607,953063,4711.15966796875
1727503204.5948036,953475,5294.80859375
1727503212.4380598,953889,2764.960205078125
1727503220.6339908,954325,5781.0732421875
1727503227.7841,954697,1429.1158447265625
1727503234.5086818,955044,1665.419189453125
1727503250.671618,955898,1867.946044921875
1727503259.6812868,956380,1482.8209228515625
1727503268.5192487,956853,2300.620849609375
1727503278.0404096,957366,4105.35107421875
1727503285.7023659,957768,3927.997314453125
1727503293.1755075,958160,-179.57261657714844
1727503322.6928122,959766,-339.7215270996094
1727503342.803696,960863,4603.97314453125
1727503348.357173,961141,2312.384765625
1727503356.3508472,961566,1710.330810546875
1727503366.0905976,962098,5171.5380859375
1727503373.3783553,962482,2801.301513671875
1727503380.7104387,962867,406.0570373535156
1727503386.98603,963189,1664.0123291015625
1727503393.8248005,963544,3308.782958984375
1727503401.0218294,963921,1728.8369140625
1727503409.527012,964378,5263.70263671875
1727503434.4568372,965710,3155.22021484375
1727503443.9616988,966225,3195.93310546875
1727503465.7637951,967364,3011.998291015625
1727503472.2694588,967696,4085.80224609375
1727503480.0596836,968107,3228.11328125
1727503487.7507427,968510,2597.14111328125
1727503496.237514,968961,1944.003173828125
1727503506.8376544,969541,2675.302734375
1727503526.2802737,970590,5564.5830078125
1727503534.2886128,971011,2777.119384765625
1727503542.556733,971449,4353.33642578125
1727503558.1784694,972272,3693.159912109375
1727503566.5459816,972718,6408.52978515625
1727503574.148151,973118,1822.4205322265625
1727503589.247871,973909,4050.9814453125
1727503599.429604,974467,4742.01416015625
1727503607.2509851,974879,1436.6690673828125
1727503620.8752363,975583,2030.0123291015625
1727503628.2511373,975970,3501.439697265625
1727503637.223215,976455,5705.23095703125
1727503651.9349837,977225,1911.4593505859375
1727503659.2185283,977608,1730.6602783203125
1727503677.8284183,978615,2805.05224609375
1727503686.4923058,979080,2337.996337890625
1727503692.6869884,979394,2075.759765625
1727503699.9658272,979773,4080.88232421875
1727503707.7926116,980186,1448.676513671875
1727503715.9585803,980619,2555.06005859375
1727503732.8474483,981519,314.0829162597656
1727503739.2882478,981846,2488.388671875
1727503765.1116757,983219,1963.7271728515625
1727503777.431944,983839,1609.998046875
1727503798.8888805,984950,2379.231689453125
1727503829.9173656,986579,4154.1865234375
1727503872.3850038,988846,503.9469909667969
1727503895.0810804,990041,2001.808349609375
1727503904.1254725,990528,1785.184326171875
1727503912.9642847,991005,4572.37255859375
1727503921.460054,991457,100.07083892822266
1727503928.4977784,991823,1598.349365234375
1727503937.9398723,992334,3615.813232421875
1727503951.8138154,993051,2524.2744140625
1727503959.4595015,993453,-104.34774780273438
1727503976.251933,994345,3539.374755859375
1727503984.8530643,994802,2528.942138671875
1727503998.6657465,995510,1722.2840576171875
1727504005.9485652,995886,4487.306640625
1727504013.8915975,996303,2694.022705078125
1727504022.9467394,996786,4523.54638671875
1727504038.1347296,997576,2883.927734375
1727504045.9102848,997982,2840.93408203125
1727504053.7871704,998395,2154.081298828125
1727504061.2846196,998784,2600.027099609375
1727504069.3447652,999209,3469.535888671875
1727504076.9335997,999606,2759.96484375


==> Figures/epsilon/exploration_rate.csv <==
Wall time,Step,Value
1727486637.7037575,866,0.9988865852355957
1727486682.3863761,3555,0.995429277420044
1727486709.0213819,5154,0.993373453617096
1727486715.7815285,5560,0.9928514361381531
1727486759.129004,8167,0.989499568939209
1727486772.0596123,8947,0.988496720790863
1727486778.4913914,9335,0.987997829914093
1727486786.1272273,9796,0.9874051213264465
1727486792.8553913,10203,0.9868818521499634
1727486800.1624057,10645,0.9863135814666748
1727486808.5756137,11155,0.9856578707695007
1727486829.158514,12405,0.9840506911277771
1727486835.3588324,12781,0.9835672974586487
1727486842.271427,13199,0.983029842376709
1727486857.1280174,14101,0.9818701148033142
1727486863.881167,14508,0.981346845626831
1727486908.657997,17215,0.9778664112091064
1727486922.909059,18073,0.9767633080482483
1727486929.6439493,18479,0.9762412905693054
1727487030.7761269,24563,0.9684190154075623
1727487089.2374563,28101,0.9638701677322388
1727487159.2442904,32337,0.9584238529205322
1727487166.6293738,32781,0.9578530192375183
1727487173.8986323,33219,0.9572898745536804
1727487205.3756526,35109,0.9548598527908325
1727487226.7679815,36394,0.9532077312469482
1727487233.5943146,36804,0.9526805877685547
1727487247.6125839,37645,0.9515992999076843
1727487255.5863621,38124,0.9509834051132202
1727487262.0778854,38515,0.9504806995391846
1727487269.9821281,38992,0.9498674273490906
1727487295.1027331,40507,0.9479195475578308
1727487333.2728426,42822,0.9449431300163269
1727487345.6310325,43571,0.9439801573753357
1727487351.806865,43946,0.9434980154037476
1727487386.7485743,46062,0.9407774209976196
1727487394.426723,46525,0.9401821494102478
1727487432.752032,48829,0.9372198581695557
1727487503.9490743,53095,0.9317349791526794
1727487510.7073245,53503,0.931210458278656
1727487562.3834648,56621,0.9272015690803528
1727487569.4281027,57047,0.9266538619995117
1727487607.4663072,59348,0.92369544506073
1727487618.8718786,60038,0.9228082895278931
1727487625.5884538,60443,0.9222875833511353
1727487663.3666415,62725,0.9193535447120667
1727487671.5353906,63214,0.9187248349189758
1727487709.8265653,65516,0.9157651662826538
1727487715.9858642,65884,0.9152920246124268
1727487722.4936738,66272,0.9147931337356567
1727487769.4988084,69095,0.9111635684967041
1727487778.6047273,69643,0.9104589819908142
1727487786.305398,70105,0.9098650217056274
1727487855.733863,74302,0.904468834400177
1727487963.31917,80783,0.8961361646652222
1727487987.2512438,82215,0.8942949771881104
1727487993.5770624,82591,0.8938115835189819
1727488012.7916834,83741,0.8923329710960388
1727488020.4255888,84198,0.8917454481124878
1727488065.6134884,86923,0.8882418274879456
1727488104.6975431,89289,0.8851998448371887
1727488122.3857703,90356,0.8838279843330383
1727488131.2278833,90887,0.883145272731781
1727488170.5538993,93260,0.8800942897796631
1727488177.5578887,93678,0.8795568346977234
1727488190.4429266,94447,0.878568172454834
1727488199.9872177,95017,0.8778352737426758
1727488269.5960896,99194,0.8724648356437683
1727488309.3041937,101589,0.8693856000900269
1727488328.5212722,102742,0.8679031133651733
1727488414.6137495,107943,0.861216127872467
1727488484.2160232,112128,0.8558354377746582
1727488500.8866422,113119,0.8545612692832947
1727488544.9512918,115765,0.8511592745780945
1727488582.9159606,118056,0.8482137322425842
1727488620.2111752,120314,0.8453105688095093
1727488703.2366803,125315,0.838880717754364
1727488742.8735604,127690,0.8358271718025208
1727488830.1470768,132940,0.8290771245956421
1727488911.5209088,137853,0.8227604031562805
1727488924.7060468,138635,0.8217549920082092
1727488930.5319433,138980,0.8213114142417908
1727488956.690794,140549,0.8192941546440125
1727488985.241692,142235,0.817126452922821
1727489024.1428726,144568,0.8141268491744995
1727489063.0438044,146909,0.8111169934272766
1727489132.12408,151087,0.8057453036308289
1727489180.4931498,153998,0.8020025491714478
1727489250.2464216,158192,0.7966102957725525
1727489357.9222598,164667,0.7882853150367737
1727489446.414544,170000,0.7814285755157471
1727489503.2920418,173407,0.7770481705665588
1727489548.3533018,176102,0.7735831141471863
1727489567.368786,177230,0.7721328735351562
1727489574.3019001,177640,0.7716057300567627
1727489581.9280896,178092,0.7710245847702026
1727489590.866154,178623,0.7703418731689453
1727489597.1364908,178993,0.7698661684989929
1727489637.099315,181408,0.7667611241340637
1727489745.969448,187955,0.7583435773849487
1727489786.0293832,190352,0.7552617192268372
1727489792.4688897,190729,0.7547770142555237
1727489800.2880845,191190,0.7541843056678772
1727489908.8879294,197744,0.7457576990127563
1727489946.5229688,200011,0.742842972278595
1727489983.727985,202242,0.7399745583534241
1727489995.705861,202941,0.7390758395195007
1727490008.5207908,203699,0.7381013035774231
1727490046.3098345,205962,0.7351917028427124
1727490160.9753785,212882,0.7262945771217346
1727490231.5652113,217134,0.7208276987075806
1727490245.3928392,217941,0.7197901606559753
1727490283.3966866,220214,0.7168676853179932
1727490298.4291306,221093,0.7157375812530518
1727490313.4125733,221982,0.7145945429801941
1727490401.136344,227280,0.7077828645706177
1727490447.0197566,230031,0.7042458653450012
1727490486.0306258,232372,0.7012360095977783
1727490608.6809824,239722,0.691785991191864
1727490649.1699867,242165,0.6886450052261353
1727490654.905101,242499,0.6882155537605286
1727490694.135825,244861,0.6851786971092224
1727490773.5366414,249618,0.67906254529953
1727490843.0182137,253793,0.6736947298049927
1727491013.3605733,264060,0.6604942679405212
1727491061.8773396,266950,0.6567785739898682
1727491131.7739322,271160,0.6513656973838806
1727491169.2236807,273418,0.6484625935554504
1727491176.7719443,273859,0.6478955745697021
1727491256.0677767,278614,0.6417819857597351
1727491264.70955,279118,0.6411340236663818
1727491340.4416611,283633,0.635329008102417
1727491501.565108,293311,0.6228858828544617
1727491686.1942692,304384,0.6086491346359253
1727491770.1200268,309397,0.6022038459777832
1727491810.1815505,311787,0.5991309881210327
1727491815.832874,312109,0.5987169742584229
1727491826.4785688,312733,0.5979146957397461
1727491831.7412765,313032,0.5975303053855896
1727491888.574966,316412,0.5931845903396606
1727491927.5145245,318755,0.5901721715927124
1727491933.6671946,319110,0.5897157192230225
1727491970.7860818,321339,0.5868498682975769
1727492025.2365377,324569,0.5826969742774963
1727492036.5665014,325232,0.5818445682525635
1727492044.3311093,325679,0.5812698602676392
1727492084.4791808,328079,0.5781841278076172
1727492094.0587149,328638,0.5774654150009155
1727492110.8174376,329630,0.5761899948120117
1727492125.5565426,330482,0.5750945806503296
1727492167.48475,333007,0.5718481540679932
1727492207.788134,335430,0.5687328577041626
1727492229.3759143,336695,0.5671064257621765
1727492267.4912238,338977,0.5641724467277527
1727492275.0619977,339413,0.5636118650436401
1727492313.54126,341706,0.5606637001037598
1727492383.5931735,345910,0.555258572101593
1727492451.6740596,350020,0.549974262714386
1727492488.3408341,352219,0.5471469759941101
1727492538.9719627,355231,0.5432744026184082
1727492545.309827,355590,0.5428128838539124
1727492626.242897,360425,0.536596417427063
1727492849.6537485,373833,0.5193575620651245
1727492890.3519688,376274,0.5162191390991211
1727492907.7760801,377283,0.5149218440055847
1727492917.8550153,377874,0.514162003993988
1727492924.7716584,378271,0.5136515498161316
1727492964.8300514,380681,0.5105530023574829
1727493036.6528716,384998,0.5050025582313538
1727493076.945101,387399,0.5019155740737915
1727493166.6721592,392748,0.4950382709503174
1727493263.7704008,398564,0.48756057024002075
1727493276.090989,399284,0.48663485050201416
1727493288.6504982,400018,0.4856911301612854
1727493299.3293612,400638,0.4848940074443817
1727493384.1138942,405692,0.4783959984779358
1727493465.5169854,410574,0.47211915254592896
1727493483.955612,411642,0.4707460105419159
1727493511.2739854,413249,0.46867984533309937
1727493548.0781436,415420,0.4658885598182678
1727493559.5670738,416086,0.46503227949142456
1727493567.4213274,416534,0.4644562900066376
1727493574.6849248,416946,0.4639265835285187
1727493594.7076218,418126,0.46240943670272827
1727493673.3825135,422823,0.45637044310569763
1727493707.0386584,424840,0.45377713441848755
1727493727.258387,426016,0.4522651433944702
1727493737.0422325,426584,0.45153486728668213
1727493770.4633029,428581,0.4489672780036926
1727493821.237237,431586,0.4451037049293518
1727493927.337917,437856,0.4370422959327698
1727493950.1160886,439183,0.4353361427783966
1727493961.485005,439846,0.43448370695114136
1727493980.9052413,440971,0.43303728103637695
1727493990.4226525,441522,0.43232885003089905
1727493998.440976,441981,0.4317387044429779
1727494006.6821663,442454,0.4311305582523346
1727494015.8508453,442982,0.43045172095298767
1727494056.1971598,445388,0.4273582994937897
1727494066.7304232,445995,0.4265778660774231
1727494075.6146047,446505,0.425922155380249
1727494082.4718883,446892,0.42542457580566406
1727494091.0977824,447384,0.42479199171066284
1727494141.7584734,450329,0.42100557684898376
1727494152.1444073,450928,0.42023542523384094
1727494170.8117533,452004,0.4188520014286041
1727494204.036954,453940,0.41636285185813904
1727494242.022706,456137,0.4135381281375885
1727494252.5334067,456737,0.4127667248249054
1727494260.030668,457164,0.4122177064418793
1727494300.154955,459563,0.40913328528404236
1727494371.7814875,463818,0.4036625623703003
1727494378.574371,464199,0.40317270159721375
1727494420.1845458,466684,0.3999777138233185
1727494431.1531456,467320,0.3991599977016449
1727494442.7882836,467998,0.3982882797718048
1727494447.7373729,468270,0.3979385793209076
1727494475.0440023,469843,0.3959161341190338
1727494483.7834647,470346,0.3952694237232208
1727494500.9712691,471334,0.3939991295337677
1727494517.883397,472302,0.39275458455085754
1727494537.4056485,473426,0.3913094401359558
1727494556.9729688,474550,0.3898642957210541
1727494576.5707061,475671,0.38842299580574036
1727494587.1727078,476281,0.38763871788978577
1727494595.768662,476770,0.38701000809669495
1727494604.5271492,477269,0.38636842370033264
1727494613.8403358,477801,0.38568443059921265
1727494621.8100953,478252,0.38510456681251526
1727494630.1214278,478724,0.3844977021217346
1727494641.5596747,479386,0.38364657759666443
1727494649.1520228,479816,0.3830937147140503
1727494665.3226445,480736,0.38191086053848267
1727494683.722209,481791,0.3805544376373291
1727494692.8520737,482315,0.37988072633743286
1727494707.9589875,483174,0.37877628207206726
1727494728.6981995,484377,0.37722957134246826
1727494736.0829372,484796,0.3766908645629883
1727494745.3016915,485326,0.37600943446159363
1727494755.4686859,485914,0.37525343894958496
1727494764.0611484,486405,0.3746221363544464
1727494771.4944966,486825,0.37408214807510376
1727494780.2928724,487328,0.37343543767929077
1727494800.1420038,488498,0.37193113565444946
1727494809.7816813,489049,0.37122270464897156
1727494819.7228224,489619,0.37048986554145813
1727494828.4795098,490116,0.36985084414482117
1727494845.856982,491103,0.3685818612575531
1727494855.511631,491653,0.36787471175193787
1727494876.948431,492882,0.3662945628166199
1727494894.8207586,493901,0.3649844229221344
1727494904.5217075,494457,0.36426958441734314
1727494944.9709513,496876,0.36115941405296326
1727494955.30814,497473,0.36039185523986816
1727494961.724075,497831,0.3599315583705902
1727494977.815057,498747,0.35875385999679565
1727494988.2095952,499347,0.35798242688179016
1727495001.8470273,500114,0.3569962978363037
1727495009.2434971,500532,0.356458842754364
1727495018.3223364,501053,0.3557890057563782
1727495027.5385268,501581,0.35511013865470886
1727495037.3632438,502145,0.35438498854637146
1727495056.6315844,503248,0.352966845035553
1727495068.569312,503937,0.3520810008049011
1727495077.5111291,504445,0.3514278531074524
1727495085.5822732,504901,0.35084158182144165
1727495159.8399618,509222,0.3452860116958618
1727495168.8032486,509733,0.3446289896965027
1727495190.4976482,510983,0.34302186965942383
1727495200.392676,511550,0.342292845249176
1727495208.9880044,512040,0.34166285395622253
1727495227.9088337,513126,0.3402665853500366
1727495235.0054367,513526,0.33975228667259216
1727495251.906635,514488,0.33851543068885803
1727495267.245804,515358,0.33739686012268066
1727495310.4357884,517815,0.33423784375190735
1727495318.5996957,518278,0.3336425721645355
1727495348.369104,519976,0.3314594328403473
1727495356.571615,520439,0.3308641314506531
1727495365.3769221,520937,0.33022385835647583
1727495372.6660461,521345,0.3296992778778076
1727495381.7922256,521863,0.3290332853794098
1727495388.5519621,522240,0.3285485804080963
1727495405.5856407,523205,0.3273078501224518
1727495425.2386165,524330,0.3258614242076874
1727495444.3598707,525421,0.3244587182998657
1727495460.5722759,526340,0.32327714562416077
1727495485.77642,527774,0.321433424949646
1727495495.7972841,528350,0.32069286704063416
1727495522.287148,529861,0.31875014305114746
1727495530.119413,530304,0.31818056106567383
1727495539.154103,530819,0.3175184428691864
1727495545.9700422,531198,0.3170311450958252
1727495565.2844863,532297,0.3156181573867798
1727495574.5720437,532825,0.3149392902851105
1727495601.053869,534319,0.31301844120025635
1727495608.2046692,534716,0.3125079870223999
1727495625.3410013,535682,0.3112660050392151
1727495651.943861,537186,0.3093322813510895
1727495662.6323445,537798,0.30854544043540955
1727495685.665667,539125,0.3068392872810364
1727495696.585231,539751,0.3060344159603119
1727495704.5203195,540199,0.3054584264755249
1727495711.7882433,540607,0.3049338459968567
1727495719.0582287,541014,0.30441057682037354
1727495729.2423375,541598,0.30365970730781555
1727495737.783364,542083,0.3030361533164978
1727495748.307172,542687,0.30225956439971924
1727495759.01364,543303,0.30146756768226624
1727495766.007704,543694,0.3009648621082306
1727495773.829861,544135,0.3003978431224823
1727495780.436927,544503,0.29992470145225525
1727495788.4517777,544954,0.29934486746788025
1727495806.3807554,545970,0.2980385720729828
1727495827.037912,547150,0.2965214252471924
1727495866.1917107,549473,0.2935347259044647
1727495889.0187027,550747,0.2918967008590698
1727495895.9538188,551131,0.29140299558639526
1727495929.69365,553030,0.2889614403247833
1727495961.0152094,554820,0.28665998578071594
1727495970.8881173,555383,0.2859361469745636
1727495985.683065,556212,0.28487029671669006
1727495995.4314141,556769,0.28415414690971375
1727496010.5273972,557617,0.2830638587474823
1727496019.4531145,558123,0.2824132740497589
1727496025.6354444,558463,0.2819761335849762
1727496056.0471365,560202,0.27974027395248413
1727496066.1965096,560782,0.2789945602416992
1727496080.2092912,561560,0.2779942750930786
1727496134.1166506,564668,0.27399829030036926
1727496142.7169526,565151,0.27337729930877686
1727496162.4889867,566275,0.2719321548938751
1727496171.035793,566757,0.271312415599823
1727496179.8568406,567255,0.27067214250564575
1727496189.1675782,567785,0.2699907124042511
1727496198.100412,568292,0.26933884620666504
1727496206.4579873,568762,0.26873457431793213
1727496216.0395029,569308,0.26803258061408997
1727496265.5323396,572239,0.26426413655281067
1727496273.9160502,572714,0.263653427362442
1727496285.430484,573377,0.26280099153518677
1727496296.7732773,574030,0.261961430311203
1727496306.71866,574594,0.2612362802028656
1727496316.1522725,575130,0.26054713129997253
1727496324.579047,575605,0.2599364221096039
1727496352.0421958,577159,0.257938414812088
1727496359.6232076,577580,0.2573971450328827
1727496368.1495776,578058,0.25678256154060364
1727496414.9717755,580669,0.25342556834220886
1727496430.0996287,581512,0.25234171748161316
1727496436.03927,581835,0.2519264221191406
1727496445.8679976,582394,0.25120770931243896
1727496456.1666574,582983,0.2504504323005676
1727496464.2135627,583434,0.24987056851387024
1727496470.3402753,583770,0.2494385689496994
1727496479.7081552,584303,0.24875327944755554
1727496488.5053551,584800,0.24811428785324097
1727496495.8192897,585207,0.24759100377559662
1727496503.880922,585660,0.2470085769891739
1727496513.7391958,586223,0.24628470838069916
1727496520.72039,586609,0.24578842520713806
1727496529.2391858,587090,0.245169997215271
1727496538.5981667,587621,0.24448728561401367
1727496545.3482213,587993,0.24400900304317474
1727496553.4020631,588444,0.24342913925647736
1727496563.64257,589027,0.24267956614494324
1727496580.7228668,589985,0.24144785106182098
1727496589.609697,590486,0.24080371856689453
1727496599.4934309,591047,0.24008242785930634
1727496610.8371968,591660,0.23929429054260254
1727496629.170369,592692,0.23796743154525757
1727496649.1720092,593824,0.23651200532913208
1727496659.701129,594422,0.23574315011501312
1727496684.8117712,595828,0.2339354306459427
1727496692.4263182,596252,0.23339028656482697
1727496699.504373,596644,0.23288628458976746
1727496718.522186,597722,0.2315002828836441
1727496727.1536057,598210,0.23087285459041595
1727496735.9227462,598705,0.23023642599582672
1727496750.5947423,599521,0.2291872799396515
1727496757.279393,599890,0.22871285676956177
1727496765.6571765,600363,0.22810471057891846
1727496774.0321426,600836,0.22749656438827515
1727496791.2110257,601805,0.22625070810317993
1727496798.3905697,602203,0.2257390022277832
1727496806.4428718,602654,0.22515913844108582
1727496814.9742763,603133,0.22454328835010529
1727496823.0238996,603582,0.22396600246429443
1727496830.6520646,604006,0.2234208583831787
1727496840.4617162,604561,0.22270728647708893
1727496849.4252005,605065,0.22205927968025208
1727496858.7466893,605591,0.2213830053806305
1727496903.1998634,608189,0.21804271638393402
1727496912.5540693,608714,0.21736770868301392
1727496923.7073092,609350,0.21654999256134033
1727496951.6756432,610929,0.21451985836029053
1727496959.205806,611347,0.21398243308067322
1727496968.0289483,611844,0.21334342658519745
1727496982.354535,612636,0.21232514083385468
1727496989.0059915,613001,0.21185585856437683
1727496998.9351568,613565,0.21113070845603943
1727497005.2189991,613909,0.21068842709064484
1727497020.3612428,614754,0.2096019983291626
1727497036.1847548,615640,0.20846286416053772
1727497043.5244598,616047,0.20793956518173218
1727497052.1962874,616535,0.20731213688850403
1727497068.667201,617458,0.2061254233121872
1727497087.9133437,618547,0.20472528040409088
1727497103.519243,619418,0.20360542833805084
1727497110.391011,619795,0.20312070846557617
1727497116.8242486,620145,0.20267070829868317
1727497139.627932,621406,0.20104943215847015
1727497172.9166002,623259,0.1986670047044754
1727497182.6417058,623807,0.1979624330997467
1727497190.2013342,624225,0.1974249929189682
1727497201.0019014,624838,0.1966368556022644
1727497208.3785138,625244,0.19611485302448273
1727497224.3861706,626137,0.19496671855449677
1727497234.4131503,626705,0.19423642754554749
1727497262.0477097,628263,0.19223327934741974
1727497269.258831,628661,0.191721573472023
1727497289.1706362,629790,0.19027000665664673
1727497303.5189703,630579,0.18925556540489197
1727497311.2114623,631008,0.1887039989233017
1727497336.7218711,632437,0.18686671555042267
1727497351.808382,633272,0.18579314649105072
1727497360.0113218,633728,0.18520686030387878
1727497369.4637952,634259,0.18452414870262146
1727497377.015441,634674,0.18399056792259216
1727497387.3528824,635256,0.1832422912120819
1727497396.5664387,635773,0.18257756531238556
1727497404.062266,636186,0.182046577334404
1727497412.7538056,636671,0.18142299354076385
1727497422.6300774,637227,0.1807081401348114
1727497430.0524395,637636,0.1801822930574417
1727497438.4117355,638103,0.17958185076713562
1727497446.965246,638581,0.17896728217601776
1727497455.6527114,639066,0.17834371328353882
1727497490.1803274,640999,0.17585842311382294
1727497495.0771596,641257,0.1755267083644867
1727497513.8079715,642314,0.1741677075624466
1727497527.2480903,643053,0.1732175648212433
1727497536.9435723,643602,0.17251171171665192
1727497547.6024606,644209,0.17173127830028534
1727497557.4117627,644765,0.17101642489433289
1727497564.4248228,645150,0.17052142322063446
1727497570.962402,645507,0.17006242275238037
1727497578.6397128,645932,0.16951599717140198
1727497591.7180083,646683,0.16855043172836304
1727497599.61673,647120,0.16798856854438782
1727497614.4088883,647933,0.1669432818889618
1727497621.5397363,648322,0.1664431393146515
1727497628.7957366,648720,0.16593143343925476
1727497636.8027356,649162,0.165363147854805
1727497646.375194,649700,0.16467143595218658
1727497663.6794505,650663,0.1634332835674286
1727497672.6125975,651162,0.16279171407222748
1727497682.7900147,651735,0.16205500066280365
1727497698.357841,652594,0.16095057129859924
1727497708.2008257,653135,0.16025499999523163
1727497717.4776354,653654,0.15958771109580994
1727497725.2051013,654079,0.15904128551483154
1727497733.5670946,654545,0.15844213962554932
1727497742.9119925,655071,0.15776585042476654
1727497753.3693242,655664,0.15700343251228333
1727497762.7980149,656195,0.156320720911026
1727497770.249305,656605,0.15579357743263245
1727497830.3228893,660131,0.1512601375579834
1727497849.7974155,661229,0.14984843134880066
1727497864.8472133,662058,0.14878256618976593
1727497890.0909088,663461,0.1469787210226059
1727497897.4238813,663862,0.14646314084529877
1727497904.0955777,664222,0.14600028097629547
1727497913.8718395,664769,0.14529700577259064
1727497922.259868,665233,0.14470042288303375
1727497930.4033728,665682,0.1441231369972229
1727497938.6969967,666141,0.14353300631046295
1727497946.1691318,666552,0.14300456643104553
1727497954.6377985,667023,0.14239899814128876
1727497960.6306512,667345,0.1419849991798401
1727497969.2890942,667827,0.14136528968811035
1727497977.2362373,668266,0.1408008635044098
1727497986.141024,668765,0.14015927910804749
1727498008.9355252,670025,0.13853928446769714
1727498015.4264915,670377,0.1380867213010788
1727498022.6414454,670774,0.13757628202438354
1727498038.418227,671651,0.1364487111568451
1727498045.1489594,672019,0.13597556948661804
1727498059.7803223,672825,0.1349392831325531
1727498068.2555456,673300,0.13432857394218445
1727498075.5907466,673704,0.1338091492652893
1727498084.5497918,674206,0.133163720369339
1727498092.2356844,674629,0.13261985778808594
1727498099.8234549,675046,0.1320837140083313
1727498125.1265042,676450,0.1302785724401474
1727498131.9324498,676818,0.12980543076992035
1727498139.0941238,677209,0.1293027102947235
1727498167.7054644,678764,0.12730342149734497
1727498175.7922873,679208,0.12673257291316986
1727498190.7204444,680024,0.12568342685699463
1727498199.0131843,680483,0.1250932812690735
1727498210.1747184,681113,0.12428328394889832
1727498218.145874,681552,0.12371885776519775
1727498230.0033917,682186,0.12290371209383011
1727498247.3009248,683152,0.1216617152094841
1727498254.83559,683567,0.1211281418800354
1727498264.3661928,684102,0.1204402893781662
1727498281.0021374,685027,0.11925099790096283
1727498289.0850797,685475,0.11867500096559525
1727498296.33032,685873,0.11816328763961792
1727498305.8276377,686407,0.11747671663761139
1727498314.9109814,686915,0.11682356894016266
1727498320.998796,687242,0.11640314012765884
1727498361.169039,689630,0.11333286017179489
1727498371.277582,690196,0.11260513961315155
1727498395.4146328,691522,0.11090028285980225
1727498403.7026114,691978,0.11031399667263031
1727498419.806242,692862,0.10917742550373077
1727498435.248485,693707,0.10809099674224854
1727498443.9547884,694187,0.10747385770082474
1727498449.12332,694456,0.10712800174951553
1727498457.1321285,694896,0.1065622866153717
1727498474.099019,695838,0.10535114258527756
1727498482.1764126,696283,0.10477899760007858
1727498489.1947947,696665,0.10428785532712936
1727498495.9398544,697030,0.10381857305765152
1727498501.7928414,697341,0.10341871529817581
1727498509.2474024,697749,0.1028941422700882
1727498518.0465994,698238,0.10226542502641678
1727498526.1595635,698687,0.10168813914060593
1727498549.7625453,699992,0.10001028329133987
1727498559.1721165,700521,0.10000000149011612
1727498578.06585,701583,0.10000000149011612
1727498588.4563715,702169,0.10000000149011612
1727498597.2565668,702659,0.10000000149011612
1727498635.8621151,704950,0.10000000149011612
1727498653.0251286,705897,0.10000000149011612
1727498669.7003136,706813,0.10000000149011612
1727498676.577863,707184,0.10000000149011612
1727498684.6804593,707628,0.10000000149011612
1727498693.9986115,708146,0.10000000149011612
1727498701.9712262,708584,0.10000000149011612
1727498710.534313,709057,0.10000000149011612
1727498715.55217,709316,0.10000000149011612
1727498722.5269783,709694,0.10000000149011612
1727498739.2955496,710619,0.10000000149011612
1727498748.0287623,711103,0.10000000149011612
1727498756.0519724,711544,0.10000000149011612
1727498770.674877,712340,0.10000000149011612
1727498787.023055,713243,0.10000000149011612
1727498794.8509946,713674,0.10000000149011612
1727498803.922118,714181,0.10000000149011612
1727498811.6884215,714609,0.10000000149011612
1727498820.6207297,715108,0.10000000149011612
1727498827.0113604,715452,0.10000000149011612
1727498844.3020828,716411,0.10000000149011612
1727498852.0224013,716834,0.10000000149011612
1727498859.8006108,717260,0.10000000149011612
1727498877.3224664,718230,0.10000000149011612
1727498885.7096808,718690,0.10000000149011612
1727498899.6378071,719443,0.10000000149011612
1727498925.3180888,720858,0.10000000149011612
1727498942.4119537,721798,0.10000000149011612
1727498949.2081175,722164,0.10000000149011612
1727498959.7519908,722754,0.10000000149011612
1727498985.1262705,724154,0.10000000149011612
1727498992.4791574,724555,0.10000000149011612
1727499010.6522067,725566,0.10000000149011612
1727499018.8648067,726019,0.10000000149011612
1727499034.7471614,726895,0.10000000149011612
1727499041.3870547,727254,0.10000000149011612
1727499048.4280612,727635,0.10000000149011612
1727499065.5008478,728582,0.10000000149011612
1727499072.06561,728937,0.10000000149011612
1727499129.3172827,732260,0.10000000149011612
1727499137.1165838,732686,0.10000000149011612
1727499168.6746259,734497,0.10000000149011612
1727499174.6432712,734811,0.10000000149011612
1727499180.757271,735133,0.10000000149011612
1727499189.1546204,735594,0.10000000149011612
1727499201.8167078,736262,0.10000000149011612
1727499209.3555133,736670,0.10000000149011612
1727499218.1251724,737153,0.10000000149011612
1727499226.031631,737584,0.10000000149011612
1727499241.4993606,738426,0.10000000149011612
1727499256.7685263,739258,0.10000000149011612
1727499272.0071042,740087,0.10000000149011612
1727499278.1930995,740415,0.10000000149011612
1727499287.3015106,740921,0.10000000149011612
1727499294.5291579,741311,0.10000000149011612
1727499303.49631,741809,0.10000000149011612
1727499333.0246527,743417,0.10000000149011612
1727499341.6229517,743892,0.10000000149011612
1727499348.9093864,744287,0.10000000149011612
1727499358.0647936,744795,0.10000000149011612
1727499385.1283782,746292,0.10000000149011612
1727499393.8000367,746769,0.10000000149011612
1727499402.2218392,747230,0.10000000149011612
1727499411.0402207,747716,0.10000000149011612
1727499418.5996222,748124,0.10000000149011612
1727499428.389819,748667,0.10000000149011612
1727499438.8373554,749249,0.10000000149011612
1727499447.4021041,749719,0.10000000149011612
1727499456.6950016,750232,0.10000000149011612
1727499464.2165928,750638,0.10000000149011612
1727499478.3463418,751397,0.10000000149011612
1727499485.2552545,751768,0.10000000149011612
1727499494.505978,752281,0.10000000149011612
1727499502.0698369,752692,0.10000000149011612
1727499509.2392836,753079,0.10000000149011612
1727499516.6663983,753481,0.10000000149011612
1727499525.4119434,753962,0.10000000149011612
1727499541.2368379,754828,0.10000000149011612
1727499548.1142454,755199,0.10000000149011612
1727499554.9554384,755567,0.10000000149011612
1727499566.055176,756195,0.10000000149011612
1727499573.8125587,756619,0.10000000149011612
1727499581.7550952,757056,0.10000000149011612
1727499598.267954,757965,0.10000000149011612
1727499608.485922,758538,0.10000000149011612
1727499639.9031434,760250,0.10000000149011612
1727499647.0239406,760634,0.10000000149011612
1727499665.0224605,761623,0.10000000149011612
1727499672.5751812,762031,0.10000000149011612
1727499682.7763507,762598,0.10000000149011612
1727499690.684911,763027,0.10000000149011612
1727499701.7304368,763644,0.10000000149011612
1727499707.309432,763934,0.10000000149011612
1727499716.3645122,764434,0.10000000149011612
1727499729.8293152,765153,0.10000000149011612
1727499738.6475682,765637,0.10000000149011612
1727499748.1660404,766166,0.10000000149011612
1727499756.7190208,766635,0.10000000149011612
1727499771.7128825,767448,0.10000000149011612
1727499780.1897295,767913,0.10000000149011612
1727499790.385961,768483,0.10000000149011612
1727499797.3978968,768860,0.10000000149011612
1727499804.1112294,769220,0.10000000149011612
1727499813.0207,769713,0.10000000149011612
1727499862.2467186,772410,0.10000000149011612
1727499870.5072637,772863,0.10000000149011612
1727499909.0288687,775140,0.10000000149011612
1727499916.6018908,775548,0.10000000149011612
1727499924.15635,775953,0.10000000149011612
1727499964.4768162,778183,0.10000000149011612
1727499988.7810106,779502,0.10000000149011612
1727499996.9050722,779944,0.10000000149011612
1727500015.2681813,780957,0.10000000149011612
1727500037.8322887,782176,0.10000000149011612
1727500042.2431335,782394,0.10000000149011612
1727500058.2068179,783263,0.10000000149011612
1727500065.3979049,783648,0.10000000149011612
1727500076.1421854,784251,0.10000000149011612
1727500083.4610822,784644,0.10000000149011612
1727500130.3238301,787383,0.10000000149011612
1727500138.9272535,787854,0.10000000149011612
1727500148.441856,788380,0.10000000149011612
1727500158.0667603,788912,0.10000000149011612
1727500166.8826506,789395,0.10000000149011612
1727500175.5022054,789865,0.10000000149011612
1727500185.641013,790428,0.10000000149011612
1727500193.778042,790869,0.10000000149011612
1727500202.771427,791362,0.10000000149011612
1727500219.7131927,792284,0.10000000149011612
1727500228.370995,792756,0.10000000149011612
1727500242.3422377,793500,0.10000000149011612
1727500258.9031594,794400,0.10000000149011612
1727500267.150231,794848,0.10000000149011612
1727500286.9161203,795948,0.10000000149011612
1727500303.7191017,796868,0.10000000149011612
1727500312.404166,797347,0.10000000149011612
1727500321.7989428,797867,0.10000000149011612
1727500331.9688694,798436,0.10000000149011612
1727500357.3648767,799830,0.10000000149011612
1727500364.3822696,800206,0.10000000149011612
1727500373.011319,800680,0.10000000149011612
1727500379.6649172,801034,0.10000000149011612
1727500395.0060534,801862,0.10000000149011612
1727500403.7715557,802343,0.10000000149011612
1727500409.2470176,802624,0.10000000149011612
1727500417.167373,803052,0.10000000149011612
1727500425.1983318,803488,0.10000000149011612
1727500467.5775616,805795,0.10000000149011612
1727500475.4367867,806220,0.10000000149011612
1727500492.7514536,807165,0.10000000149011612
1727500499.75478,807538,0.10000000149011612
1727500516.4291961,808445,0.10000000149011612
1727500522.5594416,808767,0.10000000149011612
1727500529.0832098,809113,0.10000000149011612
1727500536.0084023,809484,0.10000000149011612
1727500553.4391503,810442,0.10000000149011612
1727500561.1155818,810859,0.10000000149011612
1727500568.6000087,811263,0.10000000149011612
1727500583.4221394,812062,0.10000000149011612
1727500591.7281334,812514,0.10000000149011612
1727500599.322123,812925,0.10000000149011612
1727500609.0255113,813463,0.10000000149011612
1727500624.2128258,814285,0.10000000149011612
1727500633.5334237,814801,0.10000000149011612
1727500650.3169663,815716,0.10000000149011612
1727500676.9339664,817176,0.10000000149011612
1727500691.3115845,817943,0.10000000149011612
1727500700.5439298,818450,0.10000000149011612
1727500706.7644885,818775,0.10000000149011612
1727500713.0492022,819102,0.10000000149011612
1727500729.927982,820020,0.10000000149011612
1727500744.0495806,820772,0.10000000149011612
1727500753.4678466,821290,0.10000000149011612
1727500762.6324346,821793,0.10000000149011612
1727500769.3323853,822149,0.10000000149011612
1727500779.3692153,822706,0.10000000149011612
1727500788.2372446,823194,0.10000000149011612
1727500795.7083712,823597,0.10000000149011612
1727500802.4742975,823956,0.10000000149011612
1727500810.4645355,824391,0.10000000149011612
1727500834.5472171,825703,0.10000000149011612
1727500840.7456799,826028,0.10000000149011612
1727500848.4690742,826444,0.10000000149011612
1727500887.2039502,828543,0.10000000149011612
1727500895.9830668,829024,0.10000000149011612
1727500903.0714698,829403,0.10000000149011612
1727500911.6346931,829873,0.10000000149011612
1727500929.1051736,830828,0.10000000149011612
1727500941.105631,831501,0.10000000149011612
1727500949.4737363,831954,0.10000000149011612
1727500959.0269947,832478,0.10000000149011612
1727500967.1260617,832915,0.10000000149011612
1727501006.7344203,835046,0.10000000149011612
1727501013.7323384,835418,0.10000000149011612
1727501021.919284,835861,0.10000000149011612
1727501029.7693214,836284,0.10000000149011612
1727501037.1643267,836679,0.10000000149011612
1727501043.780191,837028,0.10000000149011612
1727501061.4346688,837993,0.10000000149011612
1727501068.5010557,838371,0.10000000149011612
1727501077.4026191,838858,0.10000000149011612
1727501084.3920622,839230,0.10000000149011612
1727501090.2463331,839535,0.10000000149011612
1727501098.3693266,839977,0.10000000149011612
1727501108.0906749,840516,0.10000000149011612
1727501115.786677,840931,0.10000000149011612
1727501122.4743137,841285,0.10000000149011612
1727501142.5739064,842402,0.10000000149011612
1727501150.7942152,842848,0.10000000149011612
1727501158.2348728,843248,0.10000000149011612
1727501166.913404,843722,0.10000000149011612
1727501176.421873,844245,0.10000000149011612
1727501183.089351,844596,0.10000000149011612
1727501191.3784108,845046,0.10000000149011612
1727501208.4065933,845969,0.10000000149011612
1727501227.1762009,846998,0.10000000149011612
1727501243.0728676,847853,0.10000000149011612
1727501250.756016,848265,0.10000000149011612
1727501258.7392328,848694,0.10000000149011612
1727501275.1425304,849582,0.10000000149011612
1727501290.8442154,850427,0.10000000149011612
1727501300.8268483,850978,0.10000000149011612
1727501317.2524657,851870,0.10000000149011612
1727501330.4530241,852567,0.10000000149011612
1727501338.504982,853005,0.10000000149011612
1727501345.7035093,853388,0.10000000149011612
1727501359.8910303,854144,0.10000000149011612
1727501413.1818066,857214,0.10000000149011612
1727501420.2548175,857588,0.10000000149011612
1727501445.232019,858941,0.10000000149011612
1727501452.146241,859306,0.10000000149011612
1727501460.2879,859744,0.10000000149011612
1727501485.4620829,861103,0.10000000149011612
1727501505.8076096,862173,0.10000000149011612
1727501513.7855113,862600,0.10000000149011612
1727501521.6717463,863023,0.10000000149011612
1727501529.3378983,863432,0.10000000149011612
1727501536.733253,863824,0.10000000149011612
1727501544.452697,864237,0.10000000149011612
1727501552.979451,864701,0.10000000149011612
1727501563.226439,865270,0.10000000149011612
1727501571.8499277,865740,0.10000000149011612
1727501579.7980337,866167,0.10000000149011612
1727501594.6336594,866958,0.10000000149011612
1727501604.1817465,867483,0.10000000149011612
1727501612.1644166,867912,0.10000000149011612
1727501638.850524,869366,0.10000000149011612
1727501648.4714694,869893,0.10000000149011612
1727501662.8024468,870649,0.10000000149011612
1727501674.5700815,871305,0.10000000149011612
1727501680.2700305,871594,0.10000000149011612
1727501687.1042144,871951,0.10000000149011612
1727501705.0035834,872921,0.10000000149011612
1727501714.4623773,873437,0.10000000149011612
1727501729.6192179,874244,0.10000000149011612
1727501735.3044124,874531,0.10000000149011612
1727501743.0181866,874942,0.10000000149011612
1727501750.8619878,875359,0.10000000149011612
1727501758.2244976,875748,0.10000000149011612
1727501766.4044845,876188,0.10000000149011612
1727501774.3015542,876611,0.10000000149011612
1727501781.225005,876975,0.10000000149011612
1727501791.1803443,877522,0.10000000149011612
1727501797.545751,877852,0.10000000149011612
1727501805.062649,878252,0.10000000149011612
1727501814.0011148,878739,0.10000000149011612
1727501819.8001251,879037,0.10000000149011612
1727501829.2732103,879558,0.10000000149011612
1727501841.9983194,880222,0.10000000149011612
1727501849.403462,880618,0.10000000149011612
1727501855.8059778,880953,0.10000000149011612
1727501864.9541266,881455,0.10000000149011612
1727501879.24874,882216,0.10000000149011612
1727501884.9304461,882508,0.10000000149011612
1727501916.5652235,884211,0.10000000149011612
1727501943.6730952,885686,0.10000000149011612
1727501968.3576815,887009,0.10000000149011612
1727501975.5591736,887388,0.10000000149011612
1727501983.7773106,887828,0.10000000149011612
1727501992.977466,888327,0.10000000149011612
1727502010.497222,889274,0.10000000149011612
1727502019.025973,889734,0.10000000149011612
1727502025.2405553,890053,0.10000000149011612
1727502030.7530606,890330,0.10000000149011612
1727502040.0270271,890836,0.10000000149011612
1727502054.7693632,891616,0.10000000149011612
1727502062.697584,892042,0.10000000149011612
1727502069.2976272,892387,0.10000000149011612
1727502075.737206,892722,0.10000000149011612
1727502087.466223,893379,0.10000000149011612
1727502094.5394228,893752,0.10000000149011612
1727502102.6728208,894190,0.10000000149011612
1727502111.1291275,894648,0.10000000149011612
1727502118.5005505,895042,0.10000000149011612
1727502124.5323415,895354,0.10000000149011612
1727502134.363199,895896,0.10000000149011612
1727502155.3095026,897059,0.10000000149011612
1727502162.4445777,897437,0.10000000149011612
1727502177.5265462,898240,0.10000000149011612
1727502184.7784896,898625,0.10000000149011612
1727502192.6894348,899047,0.10000000149011612
1727502206.6875772,899783,0.10000000149011612
1727502212.998998,900108,0.10000000149011612
1727502221.2640326,900550,0.10000000149011612
1727502227.827846,900890,0.10000000149011612
1727502239.3619056,901529,0.10000000149011612
1727502249.0545652,902056,0.10000000149011612
1727502280.4726045,903727,0.10000000149011612
1727502299.1635206,904731,0.10000000149011612
1727502320.7409108,905868,0.10000000149011612
1727502329.1775248,906324,0.10000000149011612
1727502343.6641383,907092,0.10000000149011612
1727502349.9031742,907415,0.10000000149011612
1727502357.8491187,907842,0.10000000149011612
1727502372.751445,908635,0.10000000149011612
1727502380.7643998,909066,0.10000000149011612
1727502388.8559222,909501,0.10000000149011612
1727502397.9060788,909994,0.10000000149011612
1727502405.973216,910428,0.10000000149011612
1727502417.2070267,911052,0.10000000149011612
1727502425.2926188,911485,0.10000000149011612
1727502434.005758,911955,0.10000000149011612
1727502441.8905938,912375,0.10000000149011612
1727502450.9500253,912867,0.10000000149011612
1727502468.1935246,913794,0.10000000149011612
1727502477.214543,914281,0.10000000149011612
1727502486.9908404,914814,0.10000000149011612
1727502501.815504,915593,0.10000000149011612
1727502508.6540325,915947,0.10000000149011612
1727502517.443374,916420,0.10000000149011612
1727502525.4924748,916848,0.10000000149011612
1727502534.830539,917356,0.10000000149011612
1727502541.3594182,917694,0.10000000149011612
1727502557.4401178,918552,0.10000000149011612
1727502566.815042,919063,0.10000000149011612
1727502574.5899417,919478,0.10000000149011612
1727502583.8060858,919980,0.10000000149011612
1727502594.6072721,920578,0.10000000149011612
1727502603.8673663,921084,0.10000000149011612
1727502612.475617,921549,0.10000000149011612
1727502632.0479171,922624,0.10000000149011612
1727502640.6824841,923090,0.10000000149011612
1727502649.0647008,923542,0.10000000149011612
1727502656.7750435,923952,0.10000000149011612
1727502665.3012805,924412,0.10000000149011612
1727502674.4997702,924912,0.10000000149011612
1727502682.3436882,925330,0.10000000149011612
1727502690.7377503,925780,0.10000000149011612
1727502698.6445155,926200,0.10000000149011612
1727502713.0479906,926954,0.10000000149011612
1727502753.6695924,929339,0.10000000149011612
1727502768.8585453,930139,0.10000000149011612
1727502804.0667753,932036,0.10000000149011612
1727502811.332789,932417,0.10000000149011612
1727502829.675237,933410,0.10000000149011612
1727502836.347522,933757,0.10000000149011612
1727502846.3129606,934304,0.10000000149011612
1727502863.2128537,935212,0.10000000149011612
1727502882.9259627,936293,0.10000000149011612
1727502890.240886,936681,0.10000000149011612
1727502899.7774792,937202,0.10000000149011612
1727502916.0281246,938074,0.10000000149011612
1727502924.4214728,938525,0.10000000149011612
1727502930.5769327,938839,0.10000000149011612
1727502939.1486108,939300,0.10000000149011612
1727502955.665159,940182,0.10000000149011612
1727502963.5026236,940599,0.10000000149011612
1727502972.5779147,941088,0.10000000149011612
1727502981.8168848,941587,0.10000000149011612
1727502990.2327595,942036,0.10000000149011612
1727503008.5837746,943023,0.10000000149011612
1727503019.1044896,943598,0.10000000149011612
1727503027.5514793,944049,0.10000000149011612
1727503042.3267207,944822,0.10000000149011612
1727503049.6684513,945206,0.10000000149011612
1727503075.5930536,946598,0.10000000149011612
1727503089.9676735,947350,0.10000000149011612
1727503098.4617324,947805,0.10000000149011612
1727503115.9385915,948748,0.10000000149011612
1727503123.5578568,949153,0.10000000149011612
1727503133.7821786,949714,0.10000000149011612
1727503142.7452993,950199,0.10000000149011612
1727503150.3087635,950601,0.10000000149011612
1727503157.949882,951007,0.10000000149011612
1727503166.2127666,951450,0.10000000149011612
1727503173.4152088,951826,0.10000000149011612
1727503188.2772193,952607,0.10000000149011612
1727503196.8185608,953063,0.10000000149011612
1727503204.5958056,953475,0.10000000149011612
1727503212.4395006,953889,0.10000000149011612
1727503220.6349914,954325,0.10000000149011612
1727503227.785149,954697,0.10000000149011612
1727503234.509817,955044,0.10000000149011612
1727503250.6731224,955898,0.10000000149011612
1727503259.6833122,956380,0.10000000149011612
1727503268.5202494,956853,0.10000000149011612
1727503278.0414126,957366,0.10000000149011612
1727503285.7042606,957768,0.10000000149011612
1727503293.1765077,958160,0.10000000149011612
1727503322.694822,959766,0.10000000149011612
1727503342.804697,960863,0.10000000149011612
1727503348.3591664,961141,0.10000000149011612
1727503356.3533645,961566,0.10000000149011612
1727503366.093158,962098,0.10000000149011612
1727503373.3793588,962482,0.10000000149011612
1727503380.7129488,962867,0.10000000149011612
1727503386.9870307,963189,0.10000000149011612
1727503393.8258445,963544,0.10000000149011612
1727503401.0229867,963921,0.10000000149011612
1727503409.5280128,964378,0.10000000149011612
1727503434.4578373,965710,0.10000000149011612
1727503443.9628756,966225,0.10000000149011612
1727503465.7647998,967364,0.10000000149011612
1727503472.270461,967696,0.10000000149011612
1727503480.060683,968107,0.10000000149011612
1727503487.7529244,968510,0.10000000149011612
1727503496.2385063,968961,0.10000000149011612
1727503506.8386545,969541,0.10000000149011612
1727503526.2823691,970590,0.10000000149011612
1727503534.2896123,971011,0.10000000149011612
1727503542.5577319,971449,0.10000000149011612
1727503558.1799703,972272,0.10000000149011612
1727503566.5479877,972718,0.10000000149011612
1727503574.149152,973118,0.10000000149011612
1727503589.24987,973909,0.10000000149011612
1727503599.431109,974467,0.10000000149011612
1727503607.2523065,974879,0.10000000149011612
1727503620.876237,975583,0.10000000149011612
1727503628.2530901,975970,0.10000000149011612
1727503637.2252188,976455,0.10000000149011612
1727503651.936985,977225,0.10000000149011612
1727503659.2195299,977608,0.10000000149011612
1727503677.8294241,978615,0.10000000149011612
1727503686.494308,979080,0.10000000149011612
1727503692.687988,979394,0.10000000149011612
1727503699.9668348,979773,0.10000000149011612
1727503707.7946107,980186,0.10000000149011612
1727503715.9595795,980619,0.10000000149011612
1727503732.848449,981519,0.10000000149011612
1727503739.2888896,981846,0.10000000149011612
1727503765.112678,983219,0.10000000149011612
1727503777.432945,983839,0.10000000149011612
1727503798.8913877,984950,0.10000000149011612
1727503829.9193656,986579,0.10000000149011612
1727503872.386003,988846,0.10000000149011612
1727503895.082078,990041,0.10000000149011612
1727503904.1284719,990528,0.10000000149011612
1727503912.965284,991005,0.10000000149011612
1727503921.4613452,991457,0.10000000149011612
1727503928.4987795,991823,0.10000000149011612
1727503937.9407673,992334,0.10000000149011612
1727503951.8148162,993051,0.10000000149011612
1727503959.4615078,993453,0.10000000149011612
1727503976.252901,994345,0.10000000149011612
1727503984.8540945,994802,0.10000000149011612
1727503998.6677501,995510,0.10000000149011612
1727504005.9495654,995886,0.10000000149011612
1727504013.8925965,996303,0.10000000149011612
1727504022.9477398,996786,0.10000000149011612
1727504038.136729,997576,0.10000000149011612
1727504045.9128,997982,0.10000000149011612
1727504053.7881715,998395,0.10000000149011612
1727504061.2856205,998784,0.10000000149011612
1727504069.3467655,999209,0.10000000149011612
1727504076.9351075,999606,0.10000000149011612


==> Figures/fact_avgCountfact/counterfactual_rewards.csv <==
,Alt_Do nothing,Alt_Turn left,Alt_Turn right,Alt_Accelerate,Alt_Decelerate,Alt_Shoot
Do nothing,2.9,2.9,2.9,-3.346280309760976,2.9,2.9
Turn left,22.8983678231096,23.525995387574973,22.20801887680978,22.930954008726715,20.932177421785813,22.89782747728827
Turn right,21.84756775244414,21.175806165204513,22.459501589117025,21.864783597525925,19.976114086482472,21.847261567508436
Accelerate,23.1853714864326,23.13817546601924,23.171761760466545,23.82236493368181,20.89192761930904,23.183567294339205
Decelerate,-4.225163031318659,-4.251810741584852,-4.19021486059133,-6.675917877541722,-3.589687965231437,-4.225163031318659
Shoot,28.763040000211546,28.735317129988502,28.716322648568354,28.704610585325565,26.309527799070594,36.6585547524717


==> Figures/fact_avgCountfact/factual_rewards.csv <==
Action,Factual_Reward
Do nothing,2.9
Turn left,23.525995387574973
Turn right,22.459501589117025
Accelerate,23.82236493368181
Decelerate,-3.589687965231437
Shoot,36.6585547524717


==> Figures/heatmap/counterfactual_rewards.csv <==
,Alt_Do nothing,Alt_Turn left,Alt_Turn right,Alt_Accelerate,Alt_Decelerate,Alt_Shoot
Do nothing,2.9,2.9,2.9,-3.346280309760976,2.9,2.9
Turn left,22.8983678231096,23.525995387574973,22.20801887680978,22.930954008726715,20.932177421785813,22.89782747728827
Turn right,21.84756775244414,21.175806165204513,22.459501589117025,21.864783597525925,19.976114086482472,21.847261567508436
Accelerate,23.1853714864326,23.13817546601924,23.171761760466545,23.82236493368181,20.89192761930904,23.183567294339205
Decelerate,-4.225163031318659,-4.251810741584852,-4.19021486059133,-6.675917877541722,-3.589687965231437,-4.225163031318659
Shoot,28.763040000211546,28.735317129988502,28.716322648568354,28.704610585325565,26.309527799070594,36.6585547524717


==> Figures/heatmap/factual_rewards.csv <==
Action,Factual_Reward
Do nothing,2.9
Turn left,23.525995387574973
Turn right,22.459501589117025
Accelerate,23.82236493368181
Decelerate,-3.589687965231437
Shoot,36.6585547524717


==> Figures/mean_episode_length/ep_len_mean.csv <==
Wall time,Step,Value
1727486637.7027571,866,108.25
1727486682.3863761,3555,222.1875
1727486709.0203807,5154,214.75
1727486715.7815285,5560,198.57142639160156
1727486759.1279984,8167,226.86111450195312
1727486772.058608,8947,203.34091186523438
1727486778.4905043,9335,194.4791717529297
1727486786.1262264,9796,188.38461303710938
1727486792.85439,10203,182.19642639160156
1727486800.1614335,10645,177.4166717529297
1727486808.5746121,11155,174.296875
1727486829.158514,12405,182.4264678955078
1727486835.357824,12781,177.51388549804688
1727486842.271427,13199,173.67105102539062
1727486857.127065,14101,176.2624969482422
1727486863.8801618,14508,172.7142791748047
1727486908.6570506,17215,187.11956787109375
1727486922.909059,18073,180.72999572753906
1727486929.642977,18479,180.69000244140625
1727487030.7751431,24563,194.08999633789062
1727487089.2374563,28101,225.41000366210938
1727487159.2442904,32337,257.44000244140625
1727487166.6293738,32781,246.13999938964844
1727487173.897632,33219,246.86000061035156
1727487205.3746688,35109,257.739990234375
1727487226.7679815,36394,257.489990234375
1727487233.5943146,36804,256.489990234375
1727487247.6125839,37645,248.63999938964844
1727487255.585358,38124,249.25
1727487262.0778854,38515,244.13999938964844
1727487269.981129,38992,244.83999633789062
1727487295.1018271,40507,255.72999572753906
1727487333.2728426,42822,256.07000732421875
1727487345.6310325,43571,254.97999572753906
1727487351.8058655,43946,254.6699981689453
1727487386.7485743,46062,262.79998779296875
1727487394.426723,46525,243.39999389648438
1727487432.751023,48829,242.66000366210938
1727487503.9490743,53095,249.94000244140625
1727487510.7073245,53503,211.66000366210938
1727487562.3834648,56621,230.10000610351562
1727487569.4281027,57047,219.3800048828125
1727487607.4663072,59348,238.86000061035156
1727487618.8718786,60038,240.42999267578125
1727487625.5874677,60443,240.49000549316406
1727487663.3666415,62725,259.2099914550781
1727487671.5353906,63214,260.1000061035156
1727487709.8265653,65516,278.7099914550781
1727487715.9858642,65884,277.6000061035156
1727487722.4936738,66272,277.57000732421875
1727487769.4978404,69095,285.8800048828125
1727487778.6047273,69643,268.2099914550781
1727487786.305398,70105,269.4100036621094
1727487855.733863,74302,307.30999755859375
1727487963.3181849,80783,362.8299865722656
1727487987.2512438,82215,361.5299987792969
1727487993.5770624,82591,360.6600036621094
1727488012.7916834,83741,306.4599914550781
1727488020.4246025,84198,306.95001220703125
1727488065.6134884,86923,325.94000244140625
1727488104.6975431,89289,326.67999267578125
1727488122.3857703,90356,333.0899963378906
1727488131.2268836,90887,315.3900146484375
1727488170.5528984,93260,332.2200012207031
1727488177.5578887,93678,332.3500061035156
1727488190.4429266,94447,312.3299865722656
1727488199.9872177,95017,295.010009765625
1727488269.595089,99194,333.1000061035156
1727488309.3041937,101589,353.1700134277344
1727488328.5197637,102742,336.4700012207031
1727488414.6137495,107943,336.4100036621094
1727488484.2150233,112128,336.29998779296875
1727488500.885643,113119,319.9599914550781
1727488544.950398,115765,331.739990234375
1727488582.914959,118056,348.3399963378906
1727488620.2101588,120314,365.7300109863281
1727488703.2366803,125315,383.9200134277344
1727488742.8725595,127690,384.010009765625
1727488830.1470768,132940,396.79998779296875
1727488911.5209088,137853,434.05999755859375
1727488924.7050447,138635,394.4100036621094
1727488930.530935,138980,373.9100036621094
1727488956.6888127,140549,384.4100036621094
1727488985.241692,142235,342.9200134277344
1727489024.1428726,144568,324.3999938964844
1727489063.0438044,146909,342.54998779296875
1727489132.12308,151087,379.67999267578125
1727489180.4931498,153998,382.3299865722656
1727489250.2464216,158192,401.3599853515625
1727489357.9222598,164667,398.1000061035156
1727489446.413543,170000,418.6700134277344
1727489503.2910447,173407,426.239990234375
1727489548.3533018,176102,428.2699890136719
1727489567.368786,177230,393.7699890136719
1727489574.300902,177640,394.2099914550781
1727489581.9270847,178092,394.57000732421875
1727489590.8652587,178623,396.42999267578125
1727489597.1364908,178993,384.44000244140625
1727489637.0983145,181408,404.3399963378906
1727489745.968447,187955,460.8599853515625
1727489786.0283833,190352,481.1700134277344
1727489792.467903,190729,461.6099853515625
1727489800.2871003,191190,442.80999755859375
1727489908.8869302,197744,443.9599914550781
1727489946.5229688,200011,460.1300048828125
1727489983.7269845,202242,440.5
1727489995.7048562,202941,399.9200134277344
1727490008.5207908,203699,390.32000732421875
1727490046.3098345,205962,407.4200134277344
1727490160.9753785,212882,428.82000732421875
1727490231.5652113,217134,437.2699890136719
1727490245.3928392,217941,418.3900146484375
1727490283.395686,220214,434.3399963378906
1727490298.4291306,221093,434.5299987792969
1727490313.4115722,221982,438.8999938964844
1727490401.136344,227280,486.57000732421875
1727490447.0187547,230031,486.2300109863281
1727490486.0306258,232372,448.6000061035156
1727490608.679478,239722,489.92999267578125
1727490649.1689873,242165,509.75
1727490654.905101,242499,490.20001220703125
1727490694.1348467,244861,471.1700134277344
1727490773.5356417,249618,473.760009765625
1727490843.0182137,253793,512.3699951171875
1727491013.3605733,264060,603.6099853515625
1727491061.8763382,266950,567.8200073242188
1727491131.7739322,271160,582.780029296875
1727491169.2226686,273418,562.8400268554688
1727491176.7710567,273859,563.75
1727491256.0667756,278614,584.0
1727491264.7085655,279118,584.5499877929688
1727491340.4416611,283633,563.530029296875
1727491501.565108,293311,603.3099975585938
1727491686.1932702,304384,618.8499755859375
1727491770.1190484,309397,597.7899780273438
1727491810.1805515,311787,579.9400024414062
1727491815.832874,312109,560.530029296875
1727491826.4776514,312733,486.7300109863281
1727491831.7412765,313032,466.510009765625
1727491888.574966,316412,429.94000244140625
1727491927.5135155,318755,448.9599914550781
1727491933.6661966,319110,447.07000732421875
1727491970.7860818,321339,427.25
1727492025.2355397,324569,419.010009765625
1727492036.5665014,325232,415.989990234375
1727492044.3311093,325679,375.6700134277344
1727492084.4781766,328079,394.1600036621094
1727492094.0587149,328638,378.17999267578125
1727492110.8164973,329630,363.19000244140625
1727492125.5565426,330482,343.5199890136719
1727492167.48475,333007,307.9800109863281
1727492207.7867494,335430,310.4599914550781
1727492229.3759143,336695,277.2099914550781
1727492267.490224,338977,295.79998779296875
1727492275.0609968,339413,276.260009765625
1727492313.5403254,341706,295.9700012207031
1727492383.5921898,345910,331.7699890136719
1727492451.6731088,350020,369.8800048828125
1727492488.3408341,352219,387.1300048828125
1727492538.9719627,355231,388.19000244140625
1727492545.3088274,355590,368.3500061035156
1727492626.242897,360425,390.8599853515625
1727492849.6521661,373833,486.010009765625
1727492890.3509681,376274,505.95001220703125
1727492907.7760801,377283,486.45001220703125
1727492917.8550153,377874,482.44000244140625
1727492924.7716584,378271,482.2900085449219
1727492964.8290482,380681,501.989990234375
1727493036.6528716,384998,519.9099731445312
1727493076.9441006,387399,519.6900024414062
1727493166.6711583,392748,537.7100219726562
1727493263.7694013,398564,526.5399780273438
1727493276.090989,399284,492.6400146484375
1727493288.6504982,400018,477.989990234375
1727493299.3282893,400638,460.82000732421875
1727493384.112893,405692,501.0199890136719
1727493465.5159857,410574,501.489990234375
1727493483.955612,411642,427.2799987792969
1727493511.2739854,413249,394.1600036621094
1727493548.0771425,415420,385.8999938964844
1727493559.5661876,416086,388.0299987792969
1727493567.4213274,416534,386.6000061035156
1727493574.6839414,416946,386.75
1727493594.7076218,418126,374.45001220703125
1727493673.381513,422823,354.239990234375
1727493707.0386584,424840,351.44000244140625
1727493727.258387,426016,332.67999267578125
1727493737.0422325,426584,333.92999267578125
1727493770.462348,428581,331.7900085449219
1727493821.237237,431586,323.0199890136719
1727493927.337917,437856,296.5
1727493950.1150885,439183,281.0
1727493961.4840064,439846,282.0400085449219
1727493980.9042587,440971,277.2200012207031
1727493990.4226525,441522,276.2699890136719
1727493998.440976,441981,265.6099853515625
1727494006.6821663,442454,263.67999267578125
1727494015.8508453,442982,264.4800109863281
1727494056.1971598,445388,284.4200134277344
1727494066.7294161,445995,278.69000244140625
1727494075.6136074,446505,279.2099914550781
1727494082.4718883,446892,240.69000244140625
1727494091.0968108,447384,225.44000244140625
1727494141.757491,450329,217.47999572753906
1727494152.1444073,450928,200.11000061035156
1727494170.810753,452004,199.38999938964844
1727494204.036954,453940,185.24000549316406
1727494242.022706,456137,162.91000366210938
1727494252.532406,456737,163.32000732421875
1727494260.029672,457164,161.92999267578125
1727494300.1539483,459563,180.41000366210938
1727494371.7814875,463818,213.63999938964844
1727494378.573372,464199,212.1699981689453
1727494420.1845458,466684,212.9600067138672
1727494431.1531456,467320,213.25
1727494442.7882836,467998,214.92999267578125
1727494447.7373729,468270,213.77999877929688
1727494475.0429864,469843,210.99000549316406
1727494483.7834647,470346,205.02000427246094
1727494500.9712691,471334,204.05999755859375
1727494517.883397,472302,202.97999572753906
1727494537.4056485,473426,200.57000732421875
1727494556.9719677,474550,200.11000061035156
1727494576.5707061,475671,200.4499969482422
1727494587.1717072,476281,201.44000244140625
1727494595.768662,476770,200.3300018310547
1727494604.5271492,477269,201.0500030517578
1727494613.8403358,477801,182.3800048828125
1727494621.8091133,478252,181.3300018310547
1727494630.1214278,478724,149.05999755859375
1727494641.5596747,479386,151.8699951171875
1727494649.1520228,479816,131.32000732421875
1727494665.3226445,480736,127.37999725341797
1727494683.7212107,481791,131.1300048828125
1727494692.8520737,482315,130.6699981689453
1727494707.9589875,483174,128.27999877929688
1727494728.6972518,484377,130.42999267578125
1727494736.0829372,484796,129.69000244140625
1727494745.3016915,485326,130.24000549316406
1727494755.4676864,485914,131.64999389648438
1727494764.0601482,486405,129.7899932861328
1727494771.4944966,486825,127.19999694824219
1727494780.2928724,487328,127.77999877929688
1727494800.1410036,488498,133.92999267578125
1727494809.7816813,489049,133.77999877929688
1727494819.7218235,489619,133.3800048828125
1727494828.4795098,490116,133.4600067138672
1727494845.8559756,491103,133.02000427246094
1727494855.511631,491653,134.00999450683594
1727494876.948431,492882,134.9600067138672
1727494894.8207586,493901,137.64999389648438
1727494904.5217075,494457,137.2100067138672
1727494944.9709513,496876,155.91000366210938
1727494955.30814,497473,156.82000732421875
1727494961.723064,497831,155.16000366210938
1727494977.813552,498747,155.72999572753906
1727494988.2086725,499347,155.5800018310547
1727495001.8460264,500114,153.17999267578125
1727495009.2434971,500532,152.05999755859375
1727495018.3213353,501053,151.38999938964844
1727495027.5375266,501581,151.75999450683594
1727495037.3632438,502145,153.1999969482422
1727495056.6305754,503248,147.5
1727495068.5683112,503937,148.8800048828125
1727495077.5101295,504445,148.25999450683594
1727495085.5822732,504901,147.85000610351562
1727495159.8389618,509222,163.39999389648438
1727495168.8032486,509733,164.58999633789062
1727495190.4976482,510983,165.25999450683594
1727495200.392676,511550,146.74000549316406
1727495208.9870212,512040,145.6699981689453
1727495227.9088337,513126,148.9499969482422
1727495235.0039682,513526,147.7899932861328
1727495251.906635,514488,147.3000030517578
1727495267.2443862,515358,148.25999450683594
1727495310.4357884,517815,145.6699981689453
1727495318.5986962,518278,143.41000366210938
1727495348.369104,519976,145.52999877929688
1727495356.5706136,520439,146.8000030517578
1727495365.3769221,520937,147.07000732421875
1727495372.6650457,521345,127.44999694824219
1727495381.7922256,521863,126.41000366210938
1727495388.5509627,522240,125.06999969482422
1727495405.5856407,523205,122.22000122070312
1727495425.2386165,524330,122.9000015258789
1727495444.3598707,525421,122.94999694824219
1727495460.5722759,526340,123.6500015258789
1727495485.775413,527774,124.16000366210938
1727495495.7972841,528350,124.38999938964844
1727495522.2864518,529861,124.4800033569336
1727495530.119413,530304,124.88999938964844
1727495539.154103,530819,125.41000366210938
1727495545.9700422,531198,123.66999816894531
1727495565.2844863,532297,123.20999908447266
1727495574.5710769,532825,123.86000061035156
1727495601.052735,534319,124.55999755859375
1727495608.2046692,534716,124.76000213623047
1727495625.3400176,535682,124.7699966430664
1727495651.943861,537186,124.01000213623047
1727495662.6323445,537798,123.7699966430664
1727495685.664663,539125,127.8499984741211
1727495696.585231,539751,128.8000030517578
1727495704.5193202,540199,128.77999877929688
1727495711.7872422,540607,128.3300018310547
1727495719.0572276,541014,126.63999938964844
1727495729.2408323,541598,127.19000244140625
1727495737.7822473,542083,126.68000030517578
1727495748.307172,542687,128.25999450683594
1727495759.0121665,543303,129.99000549316406
1727495766.007704,543694,128.75
1727495773.82886,544135,129.3699951171875
1727495780.436927,544503,128.67999267578125
1727495788.4502733,544954,126.56999969482422
1727495806.3807554,545970,126.91999816894531
1727495827.037912,547150,128.30999755859375
1727495866.1917107,549473,147.57000732421875
1727495889.0177495,550747,146.5800018310547
1727495895.9528222,551131,144.72999572753906
1727495929.69365,553030,139.0500030517578
1727495961.0152094,554820,142.1300048828125
1727495970.8871012,555383,143.69000244140625
1727495985.6820867,556212,141.2899932861328
1727495995.4298284,556769,140.82000732421875
1727496010.5263972,557617,139.22999572753906
1727496019.4521134,558123,139.8800048828125
1727496025.6354444,558463,139.60000610351562
1727496056.0461342,560202,142.32000732421875
1727496066.1956134,560782,142.52999877929688
1727496080.2092912,561560,120.87000274658203
1727496134.1166506,564668,135.3699951171875
1727496142.716218,565151,135.13999938964844
1727496162.4880095,566275,137.6300048828125
1727496171.035793,566757,137.27000427246094
1727496179.8559644,567255,136.3800048828125
1727496189.1675782,567785,135.97000122070312
1727496198.0995138,568292,134.72000122070312
1727496206.4569874,568762,133.7899932861328
1727496216.0384958,569308,135.39999389648438
1727496265.5323396,572239,154.6999969482422
1727496273.9150429,572714,155.16000366210938
1727496285.4297917,573377,157.60000610351562
1727496296.7723796,574030,159.07000732421875
1727496306.7176602,574594,161.30999755859375
1727496316.1513422,575130,161.07000732421875
1727496324.579047,575605,159.58999633789062
1727496352.0421958,577159,160.99000549316406
1727496359.6222088,577580,160.1999969482422
1727496368.1495776,578058,161.19000244140625
1727496414.9717755,580669,143.94000244140625
1727496430.0981236,581512,142.57000732421875
1727496436.0382788,581835,140.5
1727496445.8679976,582394,141.02000427246094
1727496456.1666574,582983,142.2100067138672
1727496464.2125642,583434,141.25999450683594
1727496470.339147,583770,120.75
1727496479.7081552,584303,120.63999938964844
1727496488.5043561,584800,120.86000061035156
1727496495.8192897,585207,118.30000305175781
1727496503.8799155,585660,116.30000305175781
1727496513.7376916,586223,116.29000091552734
1727496520.72039,586609,114.79000091552734
1727496529.2381868,587090,114.8499984741211
1727496538.5971665,587621,116.27999877929688
1727496545.3482213,587993,113.94999694824219
1727496553.401056,588444,112.8499984741211
1727496563.6415699,589027,114.47000122070312
1727496580.7218668,589985,114.37000274658203
1727496589.6086838,590486,114.69000244140625
1727496599.4934309,591047,115.73999786376953
1727496610.8371968,591660,114.29000091552734
1727496629.1693645,592692,116.02999877929688
1727496649.1720092,593824,119.88999938964844
1727496659.701129,594422,120.27999877929688
1727496684.8117712,595828,120.58000183105469
1727496692.4263182,596252,119.48999786376953
1727496699.504373,596644,118.44000244140625
1727496718.522186,597722,120.62000274658203
1727496727.1536057,598210,119.87000274658203
1727496735.921745,598705,120.95999908447266
1727496750.593721,599521,119.0
1727496757.2785513,599890,118.97000122070312
1727496765.6571765,600363,119.19000244140625
1727496774.0311687,600836,118.08999633789062
1727496791.21002,601805,118.19999694824219
1727496798.3895702,602203,117.16999816894531
1727496806.4428718,602654,116.06999969482422
1727496814.9732783,603133,118.33999633789062
1727496823.0238996,603582,119.22000122070312
1727496830.6510649,604006,119.33000183105469
1727496840.4607153,604561,118.69000244140625
1727496849.4252005,605065,119.47000122070312
1727496858.7456892,605591,117.66999816894531
1727496903.1998634,608189,134.16000366210938
1727496912.5530689,608714,133.86000061035156
1727496923.7064202,609350,135.22000122070312
1727496951.6756432,610929,138.3800048828125
1727496959.205806,611347,136.25
1727496968.0279431,611844,136.33999633789062
1727496982.3535342,612636,134.9499969482422
1727496989.0059915,613001,134.8000030517578
1727496998.9351568,613565,136.75
1727497005.2179992,613909,135.4600067138672
1727497020.3602648,614754,134.00999450683594
1727497036.1837552,615640,134.3699951171875
1727497043.5244598,616047,133.92999267578125
1727497052.1962874,616535,134.02000427246094
1727497068.667201,617458,134.52000427246094
1727497087.9133437,618547,134.82000732421875
1727497103.5183468,619418,116.58000183105469
1727497110.390013,619795,116.05999755859375
1727497116.8242486,620145,114.30999755859375
1727497139.627932,621406,110.0999984741211
1727497172.9166002,623259,109.41999816894531
1727497182.6417058,623807,111.70999908447266
1727497190.2003152,624225,112.23999786376953
1727497201.000902,624838,112.7300033569336
1727497208.3785138,625244,113.3499984741211
1727497224.384667,626137,113.83000183105469
1727497234.4131503,626705,114.91999816894531
1727497262.0467045,628263,117.27999877929688
1727497269.2578323,628661,116.58000183105469
1727497289.1706362,629790,118.37000274658203
1727497303.5189703,630579,117.16000366210938
1727497311.2104592,631008,115.9000015258789
1727497336.720872,632437,118.23999786376953
1727497351.8074608,633272,118.66000366210938
1727497360.0105672,633728,117.94999694824219
1727497369.4637952,634259,118.7699966430664
1727497377.0144596,634674,117.91999816894531
1727497387.351989,635256,119.97000122070312
1727497396.5654979,635773,119.66000366210938
1727497404.0612643,636186,119.61000061035156
1727497412.7538056,636671,118.33000183105469
1727497422.6290941,637227,119.83000183105469
1727497430.0514612,637636,118.83999633789062
1727497438.410736,638103,119.66000366210938
1727497446.964245,638581,118.76000213623047
1727497455.6527114,639066,118.4800033569336
1727497490.1793275,640999,117.44999694824219
1727497495.07616,641257,114.66999816894531
1727497513.8069704,642314,117.3499984741211
1727497527.2480903,643053,116.13999938964844
1727497536.942574,643602,116.51000213623047
1727497547.6024606,644209,117.72000122070312
1727497557.4107625,644765,119.26000213623047
1727497564.4248228,645150,118.77999877929688
1727497570.962402,645507,117.79000091552734
1727497578.6387134,645932,116.7300033569336
1727497591.7180083,646683,120.08999633789062
1727497599.61673,647120,118.63999938964844
1727497614.4088883,647933,117.47000122070312
1727497621.538736,648322,116.51000213623047
1727497628.7957366,648720,114.93000030517578
1727497636.801839,649162,115.26000213623047
1727497646.375194,649700,115.97000122070312
1727497663.6794505,650663,115.97000122070312
1727497672.6115966,651162,115.8499984741211
1727497682.7890148,651735,117.30999755859375
1727497698.3568597,652594,115.94999694824219
1727497708.1998339,653135,118.77999877929688
1727497717.476631,653654,119.3499984741211
1727497725.20416,654079,117.6500015258789
1727497733.566197,654545,118.5
1727497742.9109929,655071,120.18000030517578
1727497753.3693242,655664,120.62000274658203
1727497762.7971244,656195,119.86000061035156
1727497770.249305,656605,118.4000015258789
1727497830.3218908,660131,141.99000549316406
1727497849.7964356,661229,141.08999633789062
1727497864.8472133,662058,141.25
1727497890.0909088,663461,142.99000549316406
1727497897.4238813,663862,141.6199951171875
1727497904.0945766,664222,140.1300048828125
1727497913.8708398,664769,141.05999755859375
1727497922.2588673,665233,140.7100067138672
1727497930.4023662,665682,139.47000122070312
1727497938.6969967,666141,139.99000549316406
1727497946.1691318,666552,139.5800018310547
1727497954.636798,667023,138.8800048828125
1727497960.6296508,667345,136.91000366210938
1727497969.2890942,667827,137.47999572753906
1727497977.2352328,668266,137.2100067138672
1727497986.1400151,668765,136.94000244140625
1727498008.9355252,670025,134.1999969482422
1727498015.4264915,670377,132.6199951171875
1727498022.6414454,670774,129.99000549316406
1727498038.4172182,671651,109.86000061035156
1727498045.1489594,672019,107.9000015258789
1727498059.7793238,672825,107.66999816894531
1727498068.2549317,673300,109.05999755859375
1727498075.5907466,673704,107.01000213623047
1727498084.5487914,674206,107.44999694824219
1727498092.2356844,674629,107.66999816894531
1727498099.8228142,675046,108.23999786376953
1727498125.1255052,676450,107.68000030517578
1727498131.930945,676818,106.7699966430664
1727498139.0926838,677209,106.56999969482422
1727498167.704487,678764,104.9800033569336
1727498175.7922873,679208,104.43000030517578
1727498190.7194438,680024,104.63999938964844
1727498199.0131843,680483,104.58000183105469
1727498210.1737332,681113,107.36000061035156
1727498218.1448617,681552,107.77999877929688
1727498230.0033917,682186,105.3499984741211
1727498247.3009248,683152,106.91999816894531
1727498254.8345838,683567,107.41999816894531
1727498264.3661928,684102,108.0199966430664
1727498281.0011382,685027,108.20999908447266
1727498289.0841784,685475,108.45999908447266
1727498296.3293195,685873,108.2699966430664
1727498305.8267548,686407,108.97000122070312
1727498314.9099798,686915,109.12000274658203
1727498320.998796,687242,107.91999816894531
1727498361.1680386,689630,128.1199951171875
1727498371.277582,690196,129.8699951171875
1727498395.4136138,691522,130.91000366210938
1727498403.7017245,691978,132.13999938964844
1727498419.8053463,692862,132.8800048828125
1727498435.248485,693707,132.24000549316406
1727498443.9537976,694187,130.74000549316406
1727498449.1223204,694456,129.0399932861328
1727498457.1321285,694896,130.02000427246094
1727498474.099019,695838,131.10000610351562
1727498482.1764126,696283,131.30999755859375
1727498489.1937995,696665,130.97999572753906
1727498495.938855,697030,129.27999877929688
1727498501.7928414,697341,127.38999938964844
1727498509.2474024,697749,127.22000122070312
1727498518.0455961,698238,127.62999725341797
1727498526.1595635,698687,128.13999938964844
1727498549.7615364,699992,127.5
1727498559.1712313,700521,108.91000366210938
1727498578.06585,701583,109.88999938964844
1727498588.4563715,702169,111.44999694824219
1727498597.2556198,702659,111.37000274658203
1727498635.8621151,704950,129.72000122070312
1727498653.0240278,705897,130.35000610351562
1727498669.7003136,706813,131.05999755859375
1727498676.577863,707184,129.97000122070312
1727498684.6794572,707628,131.72000122070312
1727498693.9976125,708146,132.5
1727498701.9712262,708584,131.8800048828125
1727498710.533329,709057,132.19000244140625
1727498715.5511699,709316,130.3300018310547
1727498722.5259757,709694,130.2899932861328
1727498739.2945514,710619,132.77999877929688
1727498748.0287623,711103,133.5399932861328
1727498756.050972,711544,133.05999755859375
1727498770.674877,712340,132.82000732421875
1727498787.022048,713243,132.50999450683594
1727498794.8509946,713674,131.52999877929688
1727498803.922118,714181,131.5500030517578
1727498811.6874228,714609,130.25999450683594
1727498820.6198344,715108,129.38999938964844
1727498827.0098596,715452,127.93000030517578
1727498844.3012133,716411,109.66999816894531
1727498852.0214014,716834,109.37000274658203
1727498859.7997482,717260,109.45999908447266
1727498877.3214667,718230,110.45999908447266
1727498885.70879,718690,110.62000274658203
1727498899.636861,719443,108.58999633789062
1727498925.3180888,720858,111.63999938964844
1727498942.4119537,721798,111.79000091552734
1727498949.2081175,722164,110.61000061035156
1727498959.7509925,722754,112.0999984741211
1727498985.1252713,724154,114.22000122070312
1727498992.478157,724555,113.12000274658203
1727499010.6522067,725566,113.8499984741211
1727499018.8648067,726019,114.0999984741211
1727499034.7471614,726895,114.43000030517578
1727499041.3860736,727254,113.22000122070312
1727499048.4280612,727635,112.23999786376953
1727499065.5008478,728582,113.22000122070312
1727499072.0646105,728937,111.7699966430664
1727499129.3172827,732260,132.24000549316406
1727499137.115616,732686,132.42999267578125
1727499168.6746259,734497,141.8699951171875
1727499174.6432712,734811,139.52999877929688
1727499180.7562711,735133,136.75999450683594
1727499189.1546204,735594,137.9600067138672
1727499201.815701,736262,135.0800018310547
1727499209.3555133,736670,135.07000732421875
1727499218.1242802,737153,134.74000549316406
1727499226.030625,737584,134.3000030517578
1727499241.498409,738426,133.5500030517578
1727499256.7680228,739258,132.38999938964844
1727499272.0071042,740087,131.9199981689453
1727499278.1930995,740415,131.61000061035156
1727499287.300509,740921,132.86000061035156
1727499294.5282073,741311,132.02000427246094
1727499303.49631,741809,132.27000427246094
1727499333.0236702,743417,111.56999969482422
1727499341.6229517,743892,112.05999755859375
1727499348.9093864,744287,111.75
1727499358.063822,744795,102.9800033569336
1727499385.1278746,746292,106.9800033569336
1727499393.7990367,746769,108.44999694824219
1727499402.2208397,747230,109.68000030517578
1727499411.0392172,747716,110.45999908447266
1727499418.5996222,748124,109.70999908447266
1727499428.3888414,748667,110.83000183105469
1727499438.8363547,749249,112.47000122070312
1727499447.4011047,749719,112.93000030517578
1727499456.694002,750232,114.47000122070312
1727499464.2155936,750638,113.80000305175781
1727499478.3453414,751397,113.0999984741211
1727499485.2552545,751768,113.52999877929688
1727499494.5050404,752281,113.5999984741211
1727499502.0698369,752692,113.80999755859375
1727499509.2384634,753079,112.69999694824219
1727499516.6663983,753481,112.33000183105469
1727499525.4109435,753962,114.0
1727499541.235333,754828,114.11000061035156
1727499548.1142454,755199,113.06999969482422
1727499554.9554384,755567,112.80000305175781
1727499566.054177,756195,114.0
1727499573.8115597,756619,113.93000030517578
1727499581.754095,757056,112.69999694824219
1727499598.2668087,757965,111.95999908447266
1727499608.484923,758538,113.08000183105469
1727499639.9031434,760250,110.01000213623047
1727499647.0239406,760634,109.1500015258789
1727499665.021462,761623,109.8499984741211
1727499672.57418,762031,109.7699966430664
1727499682.7763507,762598,112.01000213623047
1727499690.6839113,763027,112.58999633789062
1727499701.7304368,763644,113.62999725341797
1727499707.3084319,763934,112.41999816894531
1727499716.3635113,764434,113.55000305175781
1727499729.8283148,765153,111.91000366210938
1727499738.6465614,765637,113.11000061035156
1727499748.165039,766166,113.37999725341797
1727499756.7190208,766635,114.36000061035156
1727499771.7128825,767448,112.52999877929688
1727499780.18873,767913,112.94000244140625
1727499790.385961,768483,114.2699966430664
1727499797.3972564,768860,113.47000122070312
1727499804.1102304,769220,112.55000305175781
1727499813.0187006,769713,111.75
1727499862.2457862,772410,113.05000305175781
1727499870.5072637,772863,112.4000015258789
1727499909.0278695,775140,131.08999633789062
1727499916.6018908,775548,129.5
1727499924.1554685,775953,129.25999450683594
1727499964.4768162,778183,133.77000427246094
1727499988.7800114,779502,133.36000061035156
1727499996.9040732,779944,133.08999633789062
1727500015.2681813,780957,135.08999633789062
1727500037.8322887,782176,133.16000366210938
1727500042.242134,782394,131.74000549316406
1727500058.2068179,783263,130.72000122070312
1727500065.3969076,783648,130.7100067138672
1727500076.1421854,784251,132.9600067138672
1727500083.4600828,784644,132.16000366210938
1727500130.322829,787383,149.72999572753906
1727500138.9272535,787854,149.91000366210938
1727500148.440857,788380,132.39999389648438
1727500158.0657632,788912,133.63999938964844
1727500166.8816977,789395,134.4199981689453
1727500175.501205,789865,133.0399932861328
1727500185.641013,790428,133.0500030517578
1727500193.777041,790869,133.08999633789062
1727500202.771427,791362,131.7899932861328
1727500219.7121913,792284,131.47000122070312
1727500228.3700187,792756,132.5399932861328
1727500242.341238,793500,131.14999389648438
1727500258.9021597,794400,130.52000427246094
1727500267.150231,794848,130.3800048828125
1727500286.9161203,795948,135.5399932861328
1727500303.7191017,796868,136.0500030517578
1727500312.404166,797347,136.99000549316406
1727500321.797942,797867,136.16000366210938
1727500331.9688694,798436,137.9199981689453
1727500357.3640428,799830,119.76000213623047
1727500364.3822696,800206,118.26000213623047
1727500373.010319,800680,117.68000030517578
1727500379.6639903,801034,116.38999938964844
1727500395.0060534,801862,114.33999633789062
1727500403.7705562,802343,114.73999786376953
1727500409.2470176,802624,112.62000274658203
1727500417.166366,803052,112.9800033569336
1727500425.1983318,803488,112.04000091552734
1727500467.5775616,805795,113.94999694824219
1727500475.4358335,806220,113.72000122070312
1727500492.7514536,807165,112.16999816894531
1727500499.75478,807538,110.94000244140625
1727500516.4282188,808445,110.9800033569336
1727500522.5584424,808767,109.0
1727500529.0832098,809113,106.7699966430664
1727500536.007519,809484,104.91000366210938
1727500553.4391503,810442,106.12000274658203
1727500561.1145816,810859,106.52999877929688
1727500568.5991297,811263,105.83000183105469
1727500583.4211404,812062,105.55000305175781
1727500591.7281334,812514,106.5199966430664
1727500599.322123,812925,105.81999969482422
1727500609.0255113,813463,108.38999938964844
1727500624.2113209,814285,107.97000122070312
1727500633.5329194,814801,108.87999725341797
1727500650.315966,815716,108.27999877929688
1727500676.9339664,817176,109.55999755859375
1727500691.3105843,817943,107.77999877929688
1727500700.5439298,818450,109.12000274658203
1727500706.7634902,818775,107.30000305175781
1727500713.0492022,819102,106.56999969482422
1727500729.92698,820020,109.06999969482422
1727500744.0485806,820772,107.30999755859375
1727500753.4669468,821290,108.4800033569336
1727500762.6308768,821793,109.33999633789062
1727500769.3308804,822149,108.86000061035156
1727500779.3682165,822706,109.9800033569336
1727500788.2372446,823194,111.31999969482422
1727500795.7073903,823597,110.83000183105469
1727500802.4734223,823956,110.30999755859375
1727500810.4635496,824391,109.27999877929688
1727500834.5472171,825703,109.0199966430664
1727500840.7456799,826028,107.27999877929688
1727500848.4680734,826444,107.27999877929688
1727500887.2039502,828543,106.0
1727500895.9820597,829024,105.73999786376953
1727500903.0714698,829403,106.27999877929688
1727500911.6336932,829873,107.70999908447266
1727500929.104174,830828,108.08000183105469
1727500941.1046295,831501,110.11000061035156
1727500949.4737363,831954,111.81999969482422
1727500959.0269947,832478,111.87999725341797
1727500967.1260617,832915,111.22000122070312
1727501006.7344203,835046,110.9000015258789
1727501013.7312186,835418,110.2699966430664
1727501021.919284,835861,109.83000183105469
1727501029.7693214,836284,110.44999694824219
1727501037.1643267,836679,109.76000213623047
1727501043.7791927,837028,110.0
1727501061.4336662,837993,110.48999786376953
1727501068.5010557,838371,109.7300033569336
1727501077.4026191,838858,110.87999725341797
1727501084.3910553,839230,109.83999633789062
1727501090.2463331,839535,109.91999816894531
1727501098.368454,839977,109.52999877929688
1727501108.0896752,840516,111.12999725341797
1727501115.786677,840931,110.58000183105469
1727501122.4733148,841285,108.94000244140625
1727501142.5739064,842402,109.01000213623047
1727501150.7932143,842848,108.94000244140625
1727501158.2348728,843248,107.69999694824219
1727501166.9125342,843722,108.06999969482422
1727501176.4208658,844245,110.5999984741211
1727501183.0883405,844596,109.69999694824219
1727501191.3784108,845046,108.80999755859375
1727501208.4065933,845969,109.2300033569336
1727501227.1752005,846998,111.37000274658203
1727501243.0718625,847853,111.73999786376953
1727501250.756016,848265,112.37000274658203
1727501258.7392328,848694,111.2699966430664
1727501275.1425304,849582,112.11000061035156
1727501290.8432164,850427,111.97000122070312
1727501300.8268483,850978,114.43000030517578
1727501317.251467,851870,113.54000091552734
1727501330.4521604,852567,112.81999969482422
1727501338.504982,853005,110.94999694824219
1727501345.7035093,853388,109.86000061035156
1727501359.8900247,854144,108.95999908447266
1727501413.1818066,857214,126.18000030517578
1727501420.2548175,857588,125.41999816894531
1727501445.232019,858941,124.83000183105469
1727501452.146241,859306,123.08000183105469
1727501460.2869008,859744,123.33000183105469
1727501485.4620829,861103,124.08999633789062
1727501505.8076096,862173,121.08000183105469
1727501513.7845252,862600,121.7300033569336
1727501521.6707451,863023,120.44999694824219
1727501529.3378983,863432,120.33999633789062
1727501536.7322528,863824,119.54000091552734
1727501544.451691,864237,120.11000061035156
1727501552.979451,864701,121.33999633789062
1727501563.226439,865270,122.6500015258789
1727501571.848922,865740,123.5199966430664
1727501579.7980337,866167,124.01000213623047
1727501594.6336594,866958,124.86000061035156
1727501604.1817465,867483,107.25
1727501612.1644166,867912,106.9800033569336
1727501638.850524,869366,109.06999969482422
1727501648.4704702,869893,109.5199966430664
1727501662.8024468,870649,109.05000305175781
1727501674.568762,871305,112.62000274658203
1727501680.2690258,871594,109.91999816894531
1727501687.1042144,871951,108.4800033569336
1727501705.0026126,872921,111.05999755859375
1727501714.4613764,873437,112.63999938964844
1727501729.6192179,874244,112.20999908447266
1727501735.3034127,874531,110.98999786376953
1727501743.0166807,874942,111.18000030517578
1727501750.8619878,875359,111.22000122070312
1727501758.2234976,875748,110.47000122070312
1727501766.4034648,876188,109.18000030517578
1727501774.300554,876611,108.70999908447266
1727501781.2240064,876975,108.08000183105469
1727501791.179346,877522,109.77999877929688
1727501797.5447507,877852,108.94000244140625
1727501805.062649,878252,107.69000244140625
1727501814.0001144,878739,108.2699966430664
1727501819.8001251,879037,106.02999877929688
1727501829.2722085,879558,106.76000213623047
1727501841.9983194,880222,103.29000091552734
1727501849.4024618,880618,104.13999938964844
1727501855.804978,880953,103.04000091552734
1727501864.9531274,881455,101.5
1727501879.24874,882216,102.6500015258789
1727501884.929445,882508,100.44999694824219
1727501916.5642216,884211,99.66999816894531
1727501943.6730952,885686,103.2699966430664
1727501968.3576815,887009,103.9800033569336
1727501975.5591736,887388,104.12999725341797
1727501983.7773106,887828,103.05999755859375
1727501992.977466,888327,104.75
1727502010.497222,889274,105.3499984741211
1727502019.0249743,889734,106.97000122070312
1727502025.2405553,890053,104.94999694824219
1727502030.7520611,890330,104.66000366210938
1727502040.0255225,890836,106.13999938964844
1727502054.7693632,891616,106.62999725341797
1727502062.697584,892042,105.87000274658203
1727502069.297123,892387,105.70999908447266
1727502075.7362106,892722,105.05999755859375
1727502087.4652247,893379,108.70999908447266
1727502094.5384238,893752,108.08999633789062
1727502102.6718209,894190,108.36000061035156
1727502111.1281273,894648,108.08000183105469
1727502118.4995496,895042,108.30999755859375
1727502124.5323415,895354,105.51000213623047
1727502134.363199,895896,107.20999908447266
1727502155.3084986,897059,109.62000274658203
1727502162.4435773,897437,108.63999938964844
1727502177.5250406,898240,108.5199966430664
1727502184.7774897,898625,107.97000122070312
1727502192.6884348,899047,107.19999694824219
1727502206.6866844,899783,105.08999633789062
1727502212.9979975,900108,103.73999786376953
1727502221.2630854,900550,104.97000122070312
1727502227.8265326,900890,105.5999984741211
1727502239.3619056,901529,106.93000030517578
1727502249.0545652,902056,107.41000366210938
1727502280.4726045,903727,110.05000305175781
1727502299.1635206,904731,109.79000091552734
1727502320.7399108,905868,108.26000213623047
1727502329.1760135,906324,109.69999694824219
1727502343.6631508,907092,108.02999877929688
1727502349.9031742,907415,103.55999755859375
1727502357.8491187,907842,104.05000305175781
1727502372.7504437,908635,103.94999694824219
1727502380.7643998,909066,104.41000366210938
1727502388.8559222,909501,104.54000091552734
1727502397.9060788,909994,105.83000183105469
1727502405.972216,910428,106.44999694824219
1727502417.2059195,911052,109.44000244140625
1727502425.2926188,911485,109.3499984741211
1727502434.0046768,911955,110.6500015258789
1727502441.8895922,912375,108.45999908447266
1727502450.949018,912867,108.11000061035156
1727502468.1925237,913794,109.30000305175781
1727502477.2135446,914281,109.08000183105469
1727502486.9908404,914814,110.87000274658203
1727502501.814503,915593,108.62000274658203
1727502508.6540325,915947,107.9000015258789
1727502517.4423716,916420,109.12000274658203
1727502525.4924748,916848,109.80000305175781
1727502534.8295386,917356,110.31999969482422
1727502541.3584182,917694,110.61000061035156
1727502557.4391189,918552,111.37000274658203
1727502566.8140426,919063,112.20999908447266
1727502574.5899417,919478,112.98999786376953
1727502583.8051324,919980,113.44999694824219
1727502594.6072721,920578,115.12000274658203
1727502603.8663607,921084,115.83000183105469
1727502612.475617,921549,115.55000305175781
1727502632.0469103,922624,115.72000122070312
1727502640.6814835,923090,116.05000305175781
1727502649.0637052,923542,115.87000274658203
1727502656.7740433,923952,115.7699966430664
1727502665.3002803,924412,115.44999694824219
1727502674.498775,924912,116.6500015258789
1727502682.3436882,925330,115.36000061035156
1727502690.7377503,925780,114.98999786376953
1727502698.6430109,926200,113.86000061035156
1727502713.04699,926954,113.61000061035156
1727502753.6695924,929339,133.9199981689453
1727502768.8585453,930139,132.91000366210938
1727502804.0667753,932036,134.83999633789062
1727502811.332789,932417,133.5399932861328
1727502829.674157,933410,134.3000030517578
1727502836.347522,933757,131.7899932861328
1727502846.3119578,934304,132.1999969482422
1727502863.2128537,935212,131.02000427246094
1727502882.9259627,936293,132.02999877929688
1727502890.240886,936681,131.38999938964844
1727502899.7764783,937202,132.5
1727502916.0281246,938074,131.6199951171875
1727502924.4204736,938525,131.9499969482422
1727502930.575923,938839,130.58999633789062
1727502939.1486108,939300,131.0
1727502955.665159,940182,132.27999877929688
1727502963.5016236,940599,112.5999984741211
1727502972.5769148,941088,113.94999694824219
1727502981.8158839,941587,114.4800033569336
1727502990.2317595,942036,113.51000213623047
1727503008.5837746,943023,112.43000030517578
1727503019.1044896,943598,115.62000274658203
1727503027.5504794,944049,116.31999969482422
1727503042.3267207,944822,114.12000274658203
1727503049.6664507,945206,114.48999786376953
1727503075.5915494,946598,113.86000061035156
1727503089.9675813,947350,110.56999969482422
1727503098.4617324,947805,111.23999786376953
1727503115.9375904,948748,110.44999694824219
1727503123.556878,949153,110.79000091552734
1727503133.7811787,949714,111.88999938964844
1727503142.7443078,950199,113.5999984741211
1727503150.3077626,950601,113.01000213623047
1727503157.9488811,951007,112.51000213623047
1727503166.2127666,951450,112.68000030517578
1727503173.4142096,951826,112.2699966430664
1727503188.2772193,952607,110.19999694824219
1727503196.8175607,953063,110.2699966430664
1727503204.5958056,953475,109.47000122070312
1727503212.4390602,953889,108.66000366210938
1727503220.6349914,954325,107.2699966430664
1727503227.785149,954697,106.4800033569336
1727503234.509817,955044,106.5
1727503250.672618,955898,106.91999816894531
1727503259.6828513,956380,106.77999877929688
1727503268.5202494,956853,106.44999694824219
1727503278.0414126,957366,107.68000030517578
1727503285.703258,957768,107.7300033569336
1727503293.1765077,958160,108.0999984741211
1727503322.6938193,959766,110.18000030517578
1727503342.804697,960863,111.48999786376953
1727503348.3591664,961141,109.41999816894531
1727503356.3524346,961566,109.6500015258789
1727503366.0922787,962098,110.91000366210938
1727503373.3793588,962482,110.31999969482422
1727503380.7120013,962867,110.41000366210938
1727503386.9870307,963189,109.41999816894531
1727503393.8258445,963544,109.37000274658203
1727503401.0218294,963921,108.58000183105469
1727503409.527012,964378,109.02999877929688
1727503434.4578373,965710,110.12999725341797
1727503443.9628756,966225,111.80999755859375
1727503465.7647998,967364,109.83999633789062
1727503472.270461,967696,108.43000030517578
1727503480.060683,968107,107.41000366210938
1727503487.7517433,968510,107.41999816894531
1727503496.2385063,968961,108.01000213623047
1727503506.8386545,969541,108.13999938964844
1727503526.2811737,970590,108.23999786376953
1727503534.2886128,971011,106.93000030517578
1727503542.5577319,971449,105.86000061035156
1727503558.1789591,972272,107.05999755859375
1727503566.5470335,972718,106.19999694824219
1727503574.149152,973118,106.36000061035156
1727503589.2488728,973909,107.19999694824219
1727503599.431109,974467,109.2300033569336
1727503607.2509851,974879,109.58000183105469
1727503620.876237,975583,107.02999877929688
1727503628.252091,975970,106.94999694824219
1727503637.2242188,976455,107.44999694824219
1727503651.935984,977225,106.19000244140625
1727503659.2195299,977608,107.08000183105469
1727503677.8294241,978615,109.19000244140625
1727503686.4933124,979080,109.7300033569336
1727503692.687988,979394,108.83999633789062
1727503699.9668348,979773,108.12000274658203
1727503707.7936106,980186,106.44999694824219
1727503715.9585803,980619,105.5199966430664
1727503732.848449,981519,105.08000183105469
1727503739.2888896,981846,103.97000122070312
1727503765.112678,983219,105.01000213623047
1727503777.432945,983839,103.93000030517578
1727503798.8913877,984950,100.70999908447266
1727503829.9183655,986579,101.23999786376953
1727503872.386003,988846,102.30999755859375
1727503895.0810804,990041,102.68000030517578
1727503904.1274707,990528,103.41999816894531
1727503912.965284,991005,103.86000061035156
1727503921.460054,991457,103.33999633789062
1727503928.4987795,991823,103.04000091552734
1727503937.9407673,992334,104.87999725341797
1727503951.8148162,993051,102.5199966430664
1727503959.4605064,993453,102.33999633789062
1727503976.252901,994345,105.05999755859375
1727503984.8530643,994802,106.73999786376953
1727503998.6667466,995510,105.5999984741211
1727504005.9495654,995886,104.8499984741211
1727504013.8925965,996303,105.4000015258789
1727504022.9467394,996786,106.20999908447266
1727504038.1357276,997576,104.91999816894531
1727504045.9118962,997982,105.06999969482422
1727504053.7881715,998395,104.69999694824219
1727504061.2856205,998784,103.0999984741211
1727504069.345832,999209,103.62999725341797
1727504076.9335997,999606,104.33000183105469


==> Figures/success_fail_rate/shape_results_20241119_123736.csv <==
shape,successes,failures,success_rate
circle,825,175,82.5


==> Figures/target_trajectory/trajectory_data.csv <==
jet_x,jet_y,target_x,target_y
400.0,749.75,99.0,117.0
400.0,749.25,99.0,117.0
400.0,748.5,99.0,117.0
400.0,747.5,99.0,117.0
400.0,746.25,99.0,117.0
400.0,744.75,99.0,117.0
400.0,743.0,99.0,117.0
400.0,741.0,99.0,117.0
400.0,738.75,99.0,117.0
400.0,736.25,99.0,117.0
400.0,733.5,99.0,117.0
400.0,730.5,99.0,117.0
399.850062492188,727.5037492188151,99.0,117.0
399.5505622422475,724.518736722981,99.0,117.0
399.1022478448267,721.5524234891728,99.0,117.0
398.5062398524415,718.6122237556491,99.0,117.0
397.76402797467796,715.7054864905172,99.0,117.0
396.8774673546939,712.8394770231404,99.0,117.0
395.84877393232756,710.0213588845983,99.0,117.0
394.6805189054016,707.2581759025896,99.0,117.0
393.37562230306787,704.5568345955317,99.0,117.0
392.07072570073416,701.8554932884737,99.0,117.0
390.76582909840045,699.1541519814157,99.0,117.0
389.46093249606673,696.4528106743577,99.0,117.0
388.156035893733,693.7514693672997,99.0,117.0
386.8511392913993,691.0501280602417,99.0,117.0
385.5462426890656,688.3487867531837,99.0,117.0
384.2413460867319,685.6474454461257,99.0,117.0
382.93644948439817,682.9461041390678,99.0,117.0
381.63155288206445,680.2447628320098,99.0,117.0
380.32665627973074,677.5434215249518,99.0,117.0
379.02175967739703,674.8420802178938,99.0,117.0
377.7168630750633,672.1407389108358,99.0,117.0
376.4119664727296,669.4393976037778,99.0,117.0
375.1070698703959,666.7380562967198,99.0,117.0
373.8021732680622,664.0367149896618,99.0,117.0
372.49727666572846,661.3353736826039,99.0,117.0
371.19238006339475,658.6340323755459,99.0,117.0
369.88748346106104,655.9326910684879,99.0,117.0
368.5825868587273,653.2313497614299,99.0,117.0
367.2776902563936,650.5300084543719,99.0,117.0
365.9727936540599,647.8286671473139,99.0,117.0
364.6678970517262,645.1273258402559,99.0,117.0
363.3630004493925,642.425984533198,99.0,117.0
362.05810384705876,639.72464322614,99.0,117.0
360.75320724472505,637.023301919082,99.0,117.0
359.44831064239133,634.321960612024,99.0,117.0
358.1434140400576,631.620619304966,99.0,117.0
356.8385174377239,628.919277997908,99.0,117.0
355.5336208353902,626.21793669085,99.0,117.0
354.2287242330565,623.516595383792,99.0,117.0
352.92382763072277,620.815254076734,99.0,117.0
351.61893102838906,618.1139127696761,99.0,117.0
350.31403442605534,615.4125714626181,99.0,117.0
349.00913782372163,612.7112301555601,99.0,117.0
347.7042412213879,610.0098888485021,99.0,117.0
346.3993446190542,607.3085475414441,99.0,117.0
345.0944480167205,604.6072062343861,99.0,117.0
343.7895514143868,601.9058649273281,99.0,117.0
342.48465481205307,599.2045236202702,99.0,117.0
341.17975820971935,596.5031823132122,99.0,117.0
339.87486160738564,593.8018410061542,99.0,117.0
338.5699650050519,591.1004996990962,99.0,117.0
337.2650684027182,588.3991583920382,99.0,117.0
335.9601718003845,585.6978170849802,99.0,117.0
334.6552751980508,582.9964757779222,99.0,117.0
333.3503785957171,580.2951344708642,99.0,117.0
332.04548199338336,577.5937931638063,99.0,117.0
330.74058539104965,574.8924518567483,99.0,117.0
329.43568878871594,572.1911105496903,99.0,117.0
328.1307921863822,569.4897692426323,99.0,117.0
326.8258955840485,566.7884279355743,99.0,117.0
325.5209989817148,564.0870866285163,99.0,117.0
324.2161023793811,561.3857453214583,99.0,117.0
322.91120577704737,558.6844040144003,99.0,117.0
321.60630917471366,555.9830627073424,99.0,117.0
320.30141257237995,553.2817214002844,99.0,117.0
318.99651597004623,550.5803800932264,99.0,117.0
317.6916193677125,547.8790387861684,99.0,117.0
316.3867227653788,545.1776974791104,99.0,117.0
315.0818261630451,542.4763561720524,99.0,117.0
313.7769295607114,539.7750148649944,99.0,117.0
312.47203295837767,537.0736735579364,99.0,117.0
311.16713635604395,534.3723322508785,99.0,117.0
309.86223975371024,531.6709909438205,99.0,117.0
308.55734315137653,528.9696496367625,99.0,117.0
307.2524465490428,526.2683083297045,99.0,117.0
305.9475499467091,523.5669670226465,99.0,117.0
304.6426533443754,520.8656257155885,99.0,117.0
303.3377567420417,518.1642844085305,99.0,117.0
302.03286013970796,515.4629431014725,99.0,117.0
300.72796353737425,512.7616017944146,99.0,117.0
299.42306693504054,510.0602604873565,99.0,117.0
298.1181703327068,507.35891918029847,99.0,117.0
296.8132737303731,504.6575778732404,99.0,117.0
295.5083771280394,501.9562365661824,99.0,117.0
294.2034805257057,499.25489525912434,99.0,117.0
292.898583923372,496.5535539520663,99.0,117.0
291.59368732103826,493.85221264500825,99.0,117.0
290.28879071870455,491.1508713379502,99.0,117.0
288.98389411637083,488.44953003089216,99.0,117.0
287.6789975140371,485.7481887238341,99.0,117.0
286.3741009117034,483.0468474167761,99.0,117.0
285.0692043093697,480.34550610971803,99.0,117.0
283.764307707036,477.64416480266,99.0,117.0
282.45941110470227,474.94282349560194,99.0,117.0
281.15451450236856,472.2414821885439,99.0,117.0
279.84961790003484,469.54014088148585,99.0,117.0
278.54472129770113,466.8387995744278,99.0,117.0
277.2398246953674,464.13745826736977,99.0,117.0
275.9349280930337,461.4361169603117,99.0,117.0
274.6300314907,458.7347756532537,99.0,117.0
273.3251348883663,456.03343434619563,99.0,117.0
272.02023828603257,453.3320930391376,99.0,117.0
270.71534168369885,450.63075173207955,99.0,117.0
269.41044508136514,447.9294104250215,99.0,117.0
268.1055484790314,445.22806911796346,99.0,117.0
266.8006518766977,442.5267278109054,99.0,117.0
265.495755274364,439.82538650384737,99.0,117.0
264.1908586720303,437.1240451967893,99.0,117.0
262.8859620696966,434.4227038897313,99.0,117.0
261.58106546736286,431.72136258267324,99.0,117.0
260.27616886502915,429.0200212756152,99.0,117.0
258.97127226269544,426.31867996855715,99.0,117.0
257.6663756603617,423.6173386614991,99.0,117.0
256.361479058028,420.91599735444106,99.0,117.0
255.05658245569433,418.214656047383,99.0,117.0
253.75168585336064,415.513314740325,99.0,117.0
252.44678925102696,412.8119734332669,99.0,117.0
251.14189264869327,410.1106321262089,99.0,117.0
249.8369960463596,407.40929081915084,99.0,117.0
248.5320994440259,404.7079495120928,99.0,117.0
247.22720284169222,402.00660820503475,99.0,117.0
245.92230623935853,399.3052668979767,99.0,117.0
244.61740963702485,396.60392559091866,99.0,117.0
243.31251303469116,393.9025842838606,99.0,117.0
242.00761643235748,391.2012429768026,99.0,117.0
240.7027198300238,388.49990166974453,99.0,117.0
239.3978232276901,385.7985603626865,99.0,117.0
238.09292662535643,383.09721905562844,99.0,117.0
236.78803002302274,380.3958777485704,99.0,117.0
235.48313342068906,377.69453644151235,99.0,117.0
234.17823681835537,374.9931951344543,99.0,117.0
232.8733402160217,372.29185382739627,99.0,117.0
231.568443613688,369.5905125203382,99.0,117.0
230.26354701135432,366.8891712132802,99.0,117.0
228.95865040902063,364.18782990622213,99.0,117.0
227.65375380668695,361.4864885991641,99.0,117.0
226.34885720435327,358.78514729210605,99.0,117.0
225.04396060201958,356.083805985048,99.0,117.0
223.7390639996859,353.38246467798996,99.0,117.0
222.4341673973522,350.6811233709319,99.0,117.0
221.12927079501853,347.97978206387387,99.0,117.0
219.82437419268484,345.2784407568158,99.0,117.0
218.51947759035116,342.5770994497578,99.0,117.0
217.21458098801747,339.87575814269974,99.0,117.0
215.9096843856838,337.1744168356417,99.0,117.0
214.6047877833501,334.47307552858365,99.0,117.0
213.29989118101642,331.7717342215256,99.0,117.0
211.99499457868274,329.07039291446756,99.0,117.0
210.69009797634905,326.3690516074095,99.0,117.0
209.38520137401537,323.6677103003515,99.0,117.0
208.08030477168168,320.96636899329343,99.0,117.0
206.775408169348,318.2650276862354,99.0,117.0
205.4705115670143,315.56368637917734,99.0,117.0
204.16561496468063,312.8623450721193,99.0,117.0
202.86071836234694,310.16100376506125,99.0,117.0
201.55582176001326,307.4596624580032,99.0,117.0
200.25092515767957,304.75832115094516,99.0,117.0
198.9460285553459,302.0569798438871,99.0,117.0
197.6411319530122,299.3556385368291,99.0,117.0
196.33623535067852,296.65429722977103,99.0,117.0
195.03133874834484,293.952955922713,99.0,117.0
193.72644214601115,291.25161461565494,99.0,117.0
192.42154554367747,288.5502733085969,99.0,117.0
191.11664894134378,285.84893200153886,99.0,117.0
189.8117523390101,283.1475906944808,99.0,117.0
188.5068557366764,280.44624938742277,99.0,117.0
187.20195913434273,277.7449080803647,99.0,117.0
185.89706253200904,275.0435667733067,99.0,117.0
184.59216592967536,272.34222546624864,99.0,117.0
183.28726932734168,269.6408841591906,99.0,117.0
181.982372725008,266.93954285213255,99.0,117.0
180.6774761226743,264.2382015450745,99.0,117.0
179.37257952034062,261.53686023801646,99.0,117.0
178.06768291800694,258.8355189309584,99.0,117.0
176.76278631567325,256.13417762390037,99.0,117.0
175.45788971333957,253.43283631684233,99.0,117.0
174.15299311100588,250.73149500978428,99.0,117.0
172.8480965086722,248.03015370272624,99.0,117.0
171.54319990633851,245.3288123956682,99.0,117.0
170.23830330400483,242.62747108861015,99.0,117.0
168.93340670167115,239.9261297815521,99.0,117.0
167.62851009933746,237.22478847449406,99.0,117.0
166.32361349700378,234.52344716743602,99.0,117.0
165.0187168946701,231.82210586037797,99.0,117.0
163.7138202923364,229.12076455331993,99.0,117.0
400.0,749.75,560.0,124.0
400.0,749.25,560.0,124.0
400.0,748.5,560.0,124.0
400.0,747.5,560.0,124.0
400.0,746.25,560.0,124.0
400.0,744.75,560.0,124.0
400.0,743.0,560.0,124.0
400.0,741.0,560.0,124.0
400.0,738.75,560.0,124.0
400.0,736.25,560.0,124.0
400.0,733.5,560.0,124.0
400.0,730.5,560.0,124.0
400.149937507812,727.5037492188151,560.0,124.0
400.4494377577525,724.518736722981,560.0,124.0
400.8977521551733,721.5524234891728,560.0,124.0
401.4937601475585,718.6122237556491,560.0,124.0
402.23597202532204,715.7054864905172,560.0,124.0
402.9781839030856,712.7987492253852,560.0,124.0
403.7203957808492,709.8920119602533,560.0,124.0
404.46260765861274,706.9852746951213,560.0,124.0
405.2048195363763,704.0785374299894,560.0,124.0
405.9470314141399,701.1718001648575,560.0,124.0
406.68924329190344,698.2650628997255,560.0,124.0
407.431455169667,695.3583256345936,560.0,124.0
408.17366704743057,692.4515883694617,560.0,124.0
408.91587892519414,689.5448511043297,560.0,124.0
409.6580908029577,686.6381138391978,560.0,124.0
410.40030268072127,683.7313765740658,560.0,124.0
411.14251455848483,680.8246393089339,560.0,124.0
411.8847264362484,677.917902043802,560.0,124.0
412.62693831401197,675.01116477867,560.0,124.0
413.36915019177553,672.1044275135381,560.0,124.0
414.1113620695391,669.1976902484062,560.0,124.0
414.85357394730266,666.2909529832742,560.0,124.0
415.59578582506623,663.3842157181423,560.0,124.0
416.3379977028298,660.4774784530103,560.0,124.0
417.08020958059336,657.5707411878784,560.0,124.0
417.8224214583569,654.6640039227465,560.0,124.0
418.5646333361205,651.7572666576145,560.0,124.0
419.30684521388406,648.8505293924826,560.0,124.0
420.0490570916476,645.9437921273507,560.0,124.0
420.7912689694112,643.0370548622187,560.0,124.0
421.53348084717476,640.1303175970868,560.0,124.0
422.2756927249383,637.2235803319548,560.0,124.0
423.0179046027019,634.3168430668229,560.0,124.0
423.76011648046546,631.410105801691,560.0,124.0
424.502328358229,628.503368536559,560.0,124.0
425.38888897821306,625.6373590691823,560.0,124.0
426.2754495981971,622.7713496018055,560.0,124.0
427.16201021818114,619.9053401344287,560.0,124.0
428.0485708381652,617.0393306670519,560.0,124.0
428.9351314581492,614.1733211996751,560.0,124.0
429.82169207813325,611.3073117322983,560.0,124.0
430.7082526981173,608.4413022649215,560.0,124.0
431.59481331810133,605.5752927975448,560.0,124.0
432.48137393808537,602.709283330168,560.0,124.0
433.3679345580694,599.8432738627912,560.0,124.0
434.25449517805345,596.9772643954144,560.0,124.0
435.1410557980375,594.1112549280376,560.0,124.0
436.0276164180215,591.2452454606608,560.0,124.0
436.91417703800556,588.379235993284,560.0,124.0
437.8007376579896,585.5132265259073,560.0,124.0
438.68729827797364,582.6472170585305,560.0,124.0
439.5738588979577,579.7812075911537,560.0,124.0
440.4604195179417,576.9151981237769,560.0,124.0
441.34698013792575,574.0491886564001,560.0,124.0
442.2335407579098,571.1831791890233,560.0,124.0
443.12010137789383,568.3171697216466,560.0,124.0
444.00666199787787,565.4511602542698,560.0,124.0
444.8932226178619,562.585150786893,560.0,124.0
445.77978323784595,559.7191413195162,560.0,124.0
446.66634385783,556.8531318521394,560.0,124.0
447.552904477814,553.9871223847626,560.0,124.0
448.2951163555776,551.0803851196307,560.0,124.0
449.03732823334116,548.1736478544988,560.0,124.0
449.7795401111047,545.2669105893668,560.0,124.0
450.5217519888683,542.3601733242349,560.0,124.0
451.26396386663185,539.453436059103,560.0,124.0
452.0061757443954,536.546698793971,560.0,124.0
452.748387622159,533.6399615288391,560.0,124.0
453.49059949992255,530.7332242637071,560.0,124.0
454.2328113776861,527.8264869985752,560.0,124.0
454.9750232554497,524.9197497334433,560.0,124.0
455.71723513321325,522.0130124683113,560.0,124.0
456.4594470109768,519.1062752031794,560.0,124.0
457.2016588887404,516.1995379380475,560.0,124.0
457.94387076650395,513.2928006729155,560.0,124.0
458.6860826442675,510.3860634077836,560.0,124.0
459.4282945220311,507.47932614265164,560.0,124.0
460.17050639979465,504.5725888775197,560.0,124.0
460.9127182775582,501.66585161238777,560.0,124.0
461.6549301553218,498.75911434725583,560.0,124.0
462.39714203308534,495.8523770821239,560.0,124.0
463.1393539108489,492.94563981699196,560.0,124.0
463.8815657886125,490.03890255186,560.0,124.0
464.62377766637604,487.1321652867281,560.0,124.0
465.3659895441396,484.22542802159614,560.0,124.0
466.1082014219032,481.3186907564642,560.0,124.0
466.85041329966674,478.41195349133227,560.0,124.0
467.5926251774303,475.50521622620033,560.0,124.0
468.3348370551939,472.5984789610684,560.0,124.0
469.07704893295744,469.69174169593646,560.0,124.0
469.819260810721,466.7850044308045,560.0,124.0
470.56147268848457,463.8782671656726,560.0,124.0
471.30368456624814,460.97152990054065,560.0,124.0
472.0458964440117,458.0647926354087,560.0,124.0
472.78810832177527,455.15805537027677,560.0,124.0
473.53032019953883,452.25131810514483,560.0,124.0
474.2725320773024,449.3445808400129,560.0,124.0
475.01474395506597,446.43784357488096,560.0,124.0
475.75695583282953,443.531106309749,560.0,124.0
476.4991677105931,440.6243690446171,560.0,124.0
477.24137958835666,437.71763177948515,560.0,124.0
477.98359146612023,434.8108945143532,560.0,124.0
478.7258033438838,431.90415724922127,560.0,124.0
479.46801522164736,428.99741998408933,560.0,124.0
480.21022709941093,426.0906827189574,560.0,124.0
480.9524389771745,423.18394545382546,560.0,124.0
481.69465085493806,420.2772081886935,560.0,124.0
482.4368627327016,417.3704709235616,560.0,124.0
483.1790746104652,414.46373365842965,560.0,124.0
483.92128648822876,411.5569963932977,560.0,124.0
484.6634983659923,408.65025912816577,560.0,124.0
485.4057102437559,405.74352186303383,560.0,124.0
486.14792212151946,402.8367845979019,560.0,124.0
486.890133999283,399.93004733276996,560.0,124.0
487.6323458770466,397.023310067638,560.0,124.0
488.37455775481016,394.1165728025061,560.0,124.0
489.1167696325737,391.20983553737415,560.0,124.0
489.8589815103373,388.3030982722422,560.0,124.0
490.60119338810085,385.3963610071103,560.0,124.0
491.3434052658644,382.48962374197833,560.0,124.0
492.085617143628,379.5828864768464,560.0,124.0
492.82782902139155,376.67614921171446,560.0,124.0
493.5700408991551,373.7694119465825,560.0,124.0
494.3122527769187,370.8626746814506,560.0,124.0
495.05446465468225,367.95593741631865,560.0,124.0
495.7966765324458,365.0492001511867,560.0,124.0
496.5388884102094,362.1424628860548,560.0,124.0
497.28110028797295,359.23572562092284,560.0,124.0
498.0233121657365,356.3289883557909,560.0,124.0
498.7655240435001,353.42225109065896,560.0,124.0
499.50773592126365,350.515513825527,560.0,124.0
500.2499477990272,347.6087765603951,560.0,124.0
500.9921596767908,344.70203929526315,560.0,124.0
501.73437155455434,341.7953020301312,560.0,124.0
502.4765834323179,338.8885647649993,560.0,124.0
503.2187953100815,335.98182749986734,560.0,124.0
503.96100718784504,333.0750902347354,560.0,124.0
504.7032190656086,330.16835296960346,560.0,124.0
505.4454309433722,327.2616157044715,560.0,124.0
506.18764282113574,324.3548784393396,560.0,124.0
506.9298546988993,321.44814117420765,560.0,124.0
507.67206657666287,318.5414039090757,560.0,124.0
508.41427845442644,315.6346666439438,560.0,124.0
400.0,749.75,136.0,512.0
400.0,749.25,136.0,512.0
400.0,748.5,136.0,512.0
400.0,747.5,136.0,512.0
400.0,746.25,136.0,512.0
400.0,744.75,136.0,512.0
400.0,743.0,136.0,512.0
400.0,741.0,136.0,512.0
400.0,738.75,136.0,512.0
400.0,736.25,136.0,512.0
400.0,733.5,136.0,512.0
400.0,730.5,136.0,512.0
399.850062492188,727.5037492188151,136.0,512.0
399.5505622422475,724.518736722981,136.0,512.0
399.1022478448267,721.5524234891728,136.0,512.0
398.5062398524415,718.6122237556491,136.0,512.0
397.76402797467796,715.7054864905172,136.0,512.0
396.8774673546939,712.8394770231404,136.0,512.0
395.84877393232756,710.0213588845983,136.0,512.0
394.6805189054016,707.2581759025896,136.0,512.0
393.37562230306787,704.5568345955317,136.0,512.0
391.9373456872553,701.9240869098605,136.0,512.0
390.3692840004633,699.3665133436821,136.0,512.0
388.6753565802782,696.8905064989531,136.0,512.0
386.85979736307013,694.5022551033059,136.0,512.0
384.92714430135703,692.2077285414524,136.0,512.0
382.882228021287,690.0126619348309,136.0,512.0
380.73015974858845,687.9225418067895,136.0,512.0
378.47631853316756,685.9425923691346,136.0,512.0
376.12633780428513,684.0777624643225,136.0,512.0
373.686091289917,682.3327131959309,136.0,512.0
371.24584477554885,680.5876639275392,136.0,512.0
368.8055982611807,678.8426146591476,136.0,512.0
366.36535174681256,677.0975653907559,136.0,512.0
363.9251052324444,675.3525161223642,136.0,512.0
361.4848587180763,673.6074668539726,136.0,512.0
359.04461220370814,671.8624175855809,136.0,512.0
356.60436568934,670.1173683171893,136.0,512.0
354.16411917497186,668.3723190487976,136.0,512.0
351.7238726606037,666.627269780406,136.0,512.0
349.2836261462356,664.8822205120143,136.0,512.0
346.84337963186744,663.1371712436227,136.0,512.0
344.4031331174993,661.392121975231,136.0,512.0
341.96288660313115,659.6470727068394,136.0,512.0
339.522640088763,657.9020234384477,136.0,512.0
337.08239357439487,656.1569741700561,136.0,512.0
334.64214706002673,654.4119249016644,136.0,512.0
332.2019005456586,652.6668756332728,136.0,512.0
329.76165403129045,650.9218263648811,136.0,512.0
327.3214075169223,649.1767770964894,136.0,512.0
324.88116100255417,647.4317278280978,136.0,512.0
322.440914488186,645.6866785597061,136.0,512.0
320.0006679738179,643.9416292913145,136.0,512.0
317.56042145944974,642.1965800229228,136.0,512.0
315.1201749450816,640.4515307545312,136.0,512.0
312.67992843071346,638.7064814861395,136.0,512.0
310.2396819163453,636.9614322177479,136.0,512.0
307.7994354019772,635.2163829493562,136.0,512.0
305.35918888760904,633.4713336809646,136.0,512.0
302.9189423732409,631.7262844125729,136.0,512.0
300.47869585887275,629.9812351441813,136.0,512.0
298.0384493445046,628.2361858757896,136.0,512.0
295.5982028301365,626.491136607398,136.0,512.0
293.15795631576833,624.7460873390063,136.0,512.0
290.7177098014002,623.0010380706146,136.0,512.0
288.27746328703205,621.255988802223,136.0,512.0
285.8372167726639,619.5109395338313,136.0,512.0
283.39697025829577,617.7658902654397,136.0,512.0
280.9567237439276,616.020840997048,136.0,512.0
278.5164772295595,614.2757917286564,136.0,512.0
276.07623071519134,612.5307424602647,136.0,512.0
400.0,749.75,727.0,279.0
400.0,749.25,727.0,279.0
400.0,748.5,727.0,279.0
400.0,747.5,727.0,279.0
400.0,746.25,727.0,279.0
400.0,744.75,727.0,279.0
400.0,743.0,727.0,279.0
400.0,741.0,727.0,279.0
400.0,738.75,727.0,279.0
400.0,736.25,727.0,279.0
400.0,733.5,727.0,279.0
400.0,730.5,727.0,279.0
400.149937507812,727.5037492188151,727.0,279.0
400.4494377577525,724.518736722981,727.0,279.0
400.8977521551733,721.5524234891728,727.0,279.0
401.4937601475585,718.6122237556491,727.0,279.0
402.23597202532204,715.7054864905172,727.0,279.0
403.1225326453061,712.8394770231404,727.0,279.0
404.15122606767244,710.0213588845983,727.0,279.0
405.3194810945984,707.2581759025896,727.0,279.0
406.62437769693213,704.5568345955317,727.0,279.0
408.0626543127447,701.9240869098605,727.0,279.0
409.6307159995367,699.3665133436821,727.0,279.0
411.3246434197218,696.8905064989531,727.0,279.0
413.1402026369299,694.5022551033059,727.0,279.0
414.9557618541381,692.1140037076586,727.0,279.0
416.7713210713462,689.7257523120114,727.0,279.0
418.58688028855437,687.3375009163642,727.0,279.0
420.4024395057625,684.949249520717,727.0,279.0
422.21799872297066,682.5609981250698,727.0,279.0
424.0335579401788,680.1727467294226,727.0,279.0
425.84911715738696,677.7844953337753,727.0,279.0
427.6646763745951,675.3962439381281,727.0,279.0
429.48023559180325,673.0079925424809,727.0,279.0
431.2957948090114,670.6197411468337,727.0,279.0
433.11135402621954,668.2314897511865,727.0,279.0
434.9269132434277,665.8432383555393,727.0,279.0
436.74247246063584,663.454986959892,727.0,279.0
438.558031677844,661.0667355642448,727.0,279.0
440.37359089505213,658.6784841685976,727.0,279.0
442.1891501122603,656.2902327729504,727.0,279.0
444.0047093294684,653.9019813773032,727.0,279.0
445.8202685466766,651.513729981656,727.0,279.0
447.6358277638847,649.1254785860087,727.0,279.0
449.45138698109287,646.7372271903615,727.0,279.0
451.266946198301,644.3489757947143,727.0,279.0
453.08250541550916,641.9607243990671,727.0,279.0
454.8980646327173,639.5724730034199,727.0,279.0
456.71362384992545,637.1842216077727,727.0,279.0
458.5291830671336,634.7959702121254,727.0,279.0
460.34474228434175,632.4077188164782,727.0,279.0
462.1603015015499,630.019467420831,727.0,279.0
463.97586071875804,627.6312160251838,727.0,279.0
465.7914199359662,625.2429646295366,727.0,279.0
467.60697915317434,622.8547132338894,727.0,279.0
469.4225383703825,620.4664618382421,727.0,279.0
471.23809758759063,618.0782104425949,727.0,279.0
473.0536568047988,615.6899590469477,727.0,279.0
474.8692160220069,613.3017076513005,727.0,279.0
476.68477523921507,610.9134562556533,727.0,279.0
478.5003344564232,608.525204860006,727.0,279.0
480.31589367363136,606.1369534643588,727.0,279.0
482.1314528908395,603.7487020687116,727.0,279.0
483.94701210804766,601.3604506730644,727.0,279.0
485.7625713252558,598.9721992774172,727.0,279.0
487.57813054246395,596.58394788177,727.0,279.0
489.3936897596721,594.1956964861228,727.0,279.0
491.20924897688025,591.8074450904755,727.0,279.0
493.0248081940884,589.4191936948283,727.0,279.0
494.84036741129654,587.0309422991811,727.0,279.0
496.6559266285047,584.6426909035339,727.0,279.0
498.47148584571283,582.2544395078867,727.0,279.0
500.287045062921,579.8661881122395,727.0,279.0
502.1026042801291,577.4779367165922,727.0,279.0
503.9181634973373,575.089685320945,727.0,279.0
505.7337227145454,572.7014339252978,727.0,279.0
507.54928193175357,570.3131825296506,727.0,279.0
509.3648411489617,567.9249311340034,727.0,279.0
511.18040036616986,565.5366797383562,727.0,279.0
512.995959583378,563.1484283427089,727.0,279.0
514.8115188005861,560.7601769470617,727.0,279.0
516.6270780177942,558.3719255514145,727.0,279.0
518.4426372350024,555.9836741557673,727.0,279.0
520.2581964522105,553.5954227601201,727.0,279.0
522.0737556694187,551.2071713644729,727.0,279.0
523.8893148866268,548.8189199688256,727.0,279.0
525.704874103835,546.4306685731784,727.0,279.0
527.5204333210431,544.0424171775312,727.0,279.0
529.3359925382513,541.654165781884,727.0,279.0
531.1515517554594,539.2659143862368,727.0,279.0
532.9671109726676,536.8776629905896,727.0,279.0
534.7826701898757,534.4894115949423,727.0,279.0
536.5982294070839,532.1011601992951,727.0,279.0
538.413788624292,529.7129088036479,727.0,279.0
540.2293478415002,527.3246574080007,727.0,279.0
542.0449070587083,524.9364060123535,727.0,279.0
543.8604662759165,522.5481546167063,727.0,279.0
545.6760254931246,520.159903221059,727.0,279.0
547.4915847103327,517.7716518254118,727.0,279.0
549.3071439275409,515.3834004297646,727.0,279.0
551.122703144749,512.9951490341174,727.0,279.0
552.9382623619572,510.60689763847023,727.0,279.0
554.7538215791653,508.21864624282307,727.0,279.0
556.5693807963735,505.8303948471759,727.0,279.0
558.3849400135816,503.44214345152875,727.0,279.0
560.2004992307898,501.0538920558816,727.0,279.0
562.0160584479979,498.66564066023443,727.0,279.0
563.8316176652061,496.27738926458727,727.0,279.0
565.6471768824142,493.8891378689401,727.0,279.0
567.4627360996224,491.50088647329295,727.0,279.0
569.2782953168305,489.1126350776458,727.0,279.0
571.0938545340387,486.72438368199863,727.0,279.0
572.9094137512468,484.33613228635147,727.0,279.0
574.724972968455,481.9478808907043,727.0,279.0
576.5405321856631,479.55962949505715,727.0,279.0
578.3560914028712,477.17137809941,727.0,279.0
580.1716506200794,474.78312670376283,727.0,279.0
581.9872098372875,472.3948753081157,727.0,279.0
583.8027690544957,470.0066239124685,727.0,279.0
585.6183282717038,467.61837251682135,727.0,279.0
587.433887488912,465.2301211211742,727.0,279.0
589.2494467061201,462.84186972552703,727.0,279.0
591.0650059233283,460.4536183298799,727.0,279.0
592.8805651405364,458.0653669342327,727.0,279.0
594.6961243577446,455.67711553858555,727.0,279.0
596.5116835749527,453.2888641429384,727.0,279.0
598.3272427921609,450.90061274729123,727.0,279.0
600.142802009369,448.5123613516441,727.0,279.0
601.9583612265772,446.1241099559969,727.0,279.0
603.7739204437853,443.73585856034975,727.0,279.0
605.5894796609934,441.3476071647026,727.0,279.0
607.4050388782016,438.95935576905543,727.0,279.0
400.0,749.75,401.0,737.0
400.0,749.25,401.0,737.0
400.0,748.5,401.0,737.0
400.0,747.5,401.0,737.0
400.0,746.25,401.0,737.0
400.0,744.75,401.0,737.0
400.0,743.0,401.0,737.0
400.0,741.0,401.0,737.0
400.0,738.75,401.0,737.0
400.0,736.25,401.0,737.0
400.0,734.0,401.0,737.0
400.0,732.0,401.0,737.0
400.0,730.25,401.0,737.0
400.0,728.75,401.0,737.0
400.0,727.5,401.0,737.0
400.0,726.5,401.0,737.0
400.0,725.75,401.0,737.0
400.0,725.25,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,725.0,401.0,737.0
400.0,749.75,244.0,57.0
400.0,749.25,244.0,57.0
400.0,748.5,244.0,57.0
400.0,747.5,244.0,57.0
400.0,746.25,244.0,57.0
400.0,744.75,244.0,57.0
400.0,743.0,244.0,57.0
400.0,741.0,244.0,57.0
400.0,738.75,244.0,57.0
400.0,736.25,244.0,57.0
400.0,733.5,244.0,57.0
400.0,730.5,244.0,57.0
399.850062492188,727.5037492188151,244.0,57.0
399.5505622422475,724.518736722981,244.0,57.0
399.1022478448267,721.5524234891728,244.0,57.0
398.5062398524415,718.6122237556491,244.0,57.0
397.91023186005634,715.6720240221254,244.0,57.0
397.31422386767116,712.7318242886016,244.0,57.0
396.718215875286,709.7916245550779,244.0,57.0
396.1222078829008,706.8514248215541,244.0,57.0
395.5261998905156,703.9112250880304,244.0,57.0
394.93019189813043,700.9710253545067,244.0,57.0
394.33418390574525,698.0308256209829,244.0,57.0
393.73817591336007,695.0906258874592,244.0,57.0
393.1421679209749,692.1504261539354,244.0,57.0
392.5461599285897,689.2102264204117,244.0,57.0
391.9501519362045,686.270026686888,244.0,57.0
391.35414394381934,683.3298269533642,244.0,57.0
390.75813595143416,680.3896272198405,244.0,57.0
390.162127959049,677.4494274863167,244.0,57.0
389.5661199666638,674.509227752793,244.0,57.0
388.9701119742786,671.5690280192692,244.0,57.0
388.3741039818934,668.6288282857455,244.0,57.0
387.77809598950824,665.6886285522218,244.0,57.0
387.18208799712306,662.748428818698,244.0,57.0
386.4398761193595,659.8416915535661,244.0,57.0
385.69766424159593,656.9349542884341,244.0,57.0
384.95545236383236,654.0282170233022,244.0,57.0
384.2132404860688,651.1214797581703,244.0,57.0
383.47102860830523,648.2147424930383,244.0,57.0
382.72881673054167,645.3080052279064,244.0,57.0
381.9866048527781,642.4012679627745,244.0,57.0
381.24439297501453,639.4945306976425,244.0,57.0
380.50218109725097,636.5877934325106,244.0,57.0
379.7599692194874,633.6810561673786,244.0,57.0
379.01775734172384,630.7743189022467,244.0,57.0
378.27554546396027,627.8675816371148,244.0,57.0
377.5333335861967,624.9608443719828,244.0,57.0
376.79112170843314,622.0541071068509,244.0,57.0
376.0489098306696,619.147369841719,244.0,57.0
375.306697952906,616.240632576587,244.0,57.0
374.56448607514244,613.3338953114551,244.0,57.0
373.8222741973789,610.4271580463231,244.0,57.0
373.0800623196153,607.5204207811912,244.0,57.0
372.33785044185174,604.6136835160593,244.0,57.0
371.5956385640882,601.7069462509273,244.0,57.0
370.8534266863246,598.8002089857954,244.0,57.0
370.11121480856104,595.8934717206635,244.0,57.0
369.3690029307975,592.9867344555315,244.0,57.0
368.6267910530339,590.0799971903996,244.0,57.0
367.88457917527035,587.1732599252676,244.0,57.0
367.1423672975068,584.2665226601357,244.0,57.0
366.4001554197432,581.3597853950038,244.0,57.0
365.65794354197965,578.4530481298718,244.0,57.0
364.9157316642161,575.5463108647399,244.0,57.0
364.1735197864525,572.639573599608,244.0,57.0
363.43130790868895,569.732836334476,244.0,57.0
362.6890960309254,566.8260990693441,244.0,57.0
361.9468841531618,563.9193618042121,244.0,57.0
361.20467227539825,561.0126245390802,244.0,57.0
360.4624603976347,558.1058872739483,244.0,57.0
359.7202485198711,555.1991500088163,244.0,57.0
358.97803664210755,552.2924127436844,244.0,57.0
358.235824764344,549.3856754785525,244.0,57.0
357.4936128865804,546.4789382134205,244.0,57.0
356.75140100881686,543.5722009482886,244.0,57.0
356.0091891310533,540.6654636831566,244.0,57.0
355.2669772532897,537.7587264180247,244.0,57.0
354.52476537552616,534.8519891528928,244.0,57.0
353.7825534977626,531.9452518877608,244.0,57.0
353.040341619999,529.0385146226289,244.0,57.0
352.29812974223546,526.131777357497,244.0,57.0
351.5559178644719,523.225040092365,244.0,57.0
350.8137059867083,520.3183028272331,244.0,57.0
350.07149410894476,517.4115655621011,244.0,57.0
349.3292822311812,514.5048282969692,244.0,57.0
348.58707035341763,511.59809103183727,244.0,57.0
347.84485847565406,508.69135376670533,244.0,57.0
347.1026465978905,505.7846165015734,244.0,57.0
346.36043472012693,502.87787923644146,244.0,57.0
345.61822284236337,499.9711419713095,244.0,57.0
344.8760109645998,497.0644047061776,244.0,57.0
344.13379908683623,494.15766744104565,244.0,57.0
343.39158720907267,491.2509301759137,244.0,57.0
342.6493753313091,488.34419291078177,244.0,57.0
341.90716345354554,485.43745564564983,244.0,57.0
341.16495157578197,482.5307183805179,244.0,57.0
340.4227396980184,479.62398111538596,244.0,57.0
339.68052782025484,476.717243850254,244.0,57.0
338.9383159424913,473.8105065851221,244.0,57.0
338.1961040647277,470.90376931999015,244.0,57.0
337.45389218696414,467.9970320548582,244.0,57.0
336.7116803092006,465.0902947897263,244.0,57.0
335.969468431437,462.18355752459433,244.0,57.0
335.22725655367344,459.2768202594624,244.0,57.0
334.4850446759099,456.37008299433046,244.0,57.0
333.7428327981463,453.4633457291985,244.0,57.0
333.00062092038274,450.5566084640666,244.0,57.0
332.2584090426192,447.64987119893465,244.0,57.0
331.5161971648556,444.7431339338027,244.0,57.0
330.77398528709205,441.8363966686708,244.0,57.0
330.0317734093285,438.92965940353884,244.0,57.0
329.2895615315649,436.0229221384069,244.0,57.0
328.54734965380135,433.11618487327496,244.0,57.0
327.8051377760378,430.209447608143,244.0,57.0
327.0629258982742,427.3027103430111,244.0,57.0
326.32071402051065,424.39597307787915,244.0,57.0
325.5785021427471,421.4892358127472,244.0,57.0
324.8362902649835,418.5824985476153,244.0,57.0
324.09407838721995,415.67576128248334,244.0,57.0
323.3518665094564,412.7690240173514,244.0,57.0
322.6096546316928,409.86228675221946,244.0,57.0
321.86744275392925,406.9555494870875,244.0,57.0
321.1252308761657,404.0488122219556,244.0,57.0
320.3830189984021,401.14207495682365,244.0,57.0
319.64080712063856,398.2353376916917,244.0,57.0
318.898595242875,395.3286004265598,244.0,57.0
318.1563833651114,392.42186316142784,244.0,57.0
317.41417148734786,389.5151258962959,244.0,57.0
316.6719596095843,386.60838863116396,244.0,57.0
315.9297477318207,383.701651366032,244.0,57.0
315.18753585405716,380.7949141009001,244.0,57.0
314.4453239762936,377.88817683576815,244.0,57.0
313.70311209853,374.9814395706362,244.0,57.0
312.96090022076646,372.0747023055043,244.0,57.0
312.2186883430029,369.16796504037234,244.0,57.0
311.47647646523933,366.2612277752404,244.0,57.0
310.73426458747576,363.35449051010846,244.0,57.0
309.9920527097122,360.4477532449765,244.0,57.0
309.24984083194863,357.5410159798446,244.0,57.0
308.50762895418507,354.63427871471265,244.0,57.0
307.7654170764215,351.7275414495807,244.0,57.0
307.02320519865793,348.8208041844488,244.0,57.0
306.28099332089437,345.91406691931684,244.0,57.0
305.5387814431308,343.0073296541849,244.0,57.0
304.79656956536724,340.10059238905296,244.0,57.0
304.05435768760367,337.193855123921,244.0,57.0
303.3121458098401,334.2871178587891,244.0,57.0
302.56993393207654,331.38038059365715,244.0,57.0
301.82772205431297,328.4736433285252,244.0,57.0
301.0855101765494,325.5669060633933,244.0,57.0
300.34329829878584,322.66016879826134,244.0,57.0
299.6010864210223,319.7534315331294,244.0,57.0
298.8588745432587,316.84669426799746,244.0,57.0
298.11666266549514,313.9399570028655,244.0,57.0
297.3744507877316,311.0332197377336,244.0,57.0
296.632238909968,308.12648247260165,244.0,57.0
295.89002703220444,305.2197452074697,244.0,57.0
295.1478151544409,302.3130079423378,244.0,57.0
294.4056032766773,299.40627067720584,244.0,57.0
293.66339139891375,296.4995334120739,244.0,57.0
292.9211795211502,293.59279614694196,244.0,57.0
292.1789676433866,290.68605888181,244.0,57.0
291.43675576562305,287.7793216166781,244.0,57.0
290.6945438878595,284.87258435154615,244.0,57.0
289.9523320100959,281.9658470864142,244.0,57.0
289.35632401771073,279.0256473528905,244.0,57.0
288.76031602532555,276.08544761936673,244.0,57.0
288.16430803294037,273.145247885843,244.0,57.0
287.5683000405552,270.20504815231925,244.0,57.0
286.97229204817,267.2648484187955,244.0,57.0
286.3762840557848,264.32464868527177,244.0,57.0
285.78027606339964,261.384448951748,244.0,57.0
285.18426807101446,258.4442492182243,244.0,57.0
284.5882600786293,255.50404948470057,244.0,57.0
283.9922520862441,252.56384975117686,244.0,57.0
283.3962440938589,249.62365001765315,244.0,57.0
282.80023610147373,246.68345028412944,244.0,57.0
282.20422810908855,243.74325055060572,244.0,57.0
281.60822011670336,240.803050817082,244.0,57.0
281.0122121243182,237.8628510835583,244.0,57.0
280.416204131933,234.92265135003458,244.0,57.0
279.8201961395478,231.98245161651087,244.0,57.0
279.22418814716264,229.04225188298716,244.0,57.0
278.62818015477745,226.10205214946345,244.0,57.0
278.03217216239227,223.16185241593973,244.0,57.0
277.4361641700071,220.22165268241602,244.0,57.0
276.8401561776219,217.2814529488923,244.0,57.0
276.2441481852367,214.3412532153686,244.0,57.0
275.64814019285154,211.40105348184488,244.0,57.0
275.05213220046636,208.46085374832117,244.0,57.0
274.4561242080812,205.52065401479746,244.0,57.0
273.860116215696,202.58045428127375,244.0,57.0
273.2641082233108,199.64025454775003,244.0,57.0
272.66810023092563,196.70005481422632,244.0,57.0
272.07209223854045,193.7598550807026,244.0,57.0
271.47608424615527,190.8196553471789,244.0,57.0
400.0,749.75,114.0,391.0
400.0,749.25,114.0,391.0
400.0,748.5,114.0,391.0
400.0,747.5,114.0,391.0
400.0,746.25,114.0,391.0
400.0,744.75,114.0,391.0
400.0,743.0,114.0,391.0
400.0,741.0,114.0,391.0
400.0,738.75,114.0,391.0
400.0,736.25,114.0,391.0
400.0,733.5,114.0,391.0
400.0,730.5,114.0,391.0
399.850062492188,727.5037492188151,114.0,391.0
399.5505622422475,724.518736722981,114.0,391.0
399.1022478448267,721.5524234891728,114.0,391.0
398.5062398524415,718.6122237556491,114.0,391.0
397.76402797467796,715.7054864905172,114.0,391.0
396.8774673546939,712.8394770231404,114.0,391.0
395.84877393232756,710.0213588845983,114.0,391.0
394.6805189054016,707.2581759025896,114.0,391.0
393.37562230306787,704.5568345955317,114.0,391.0
391.9373456872553,701.9240869098605,114.0,391.0
390.3692840004633,699.3665133436821,114.0,391.0
388.6753565802782,696.8905064989531,114.0,391.0
386.85979736307013,694.5022551033059,114.0,391.0
384.92714430135703,692.2077285414524,114.0,391.0
382.99449123964393,689.913201979599,114.0,391.0
381.06183817793084,687.6186754177455,114.0,391.0
379.12918511621774,685.3241488558921,114.0,391.0
377.19653205450464,683.0296222940386,114.0,391.0
375.26387899279155,680.7350957321852,114.0,391.0
373.33122593107845,678.4405691703317,114.0,391.0
371.39857286936535,676.1460426084783,114.0,391.0
369.46591980765226,673.8515160466249,114.0,391.0
367.53326674593916,671.5569894847714,114.0,391.0
365.60061368422606,669.262462922918,114.0,391.0
363.66796062251296,666.9679363610645,114.0,391.0
361.73530756079987,664.6734097992111,114.0,391.0
359.80265449908677,662.3788832373576,114.0,391.0
357.8700014373737,660.0843566755042,114.0,391.0
355.9373483756606,657.7898301136507,114.0,391.0
354.0046953139475,655.4953035517973,114.0,391.0
351.95977903387745,653.3002369451758,114.0,391.0
349.9148627538074,651.1051703385543,114.0,391.0
347.8699464737374,648.9101037319328,114.0,391.0
345.8250301936674,646.7150371253114,114.0,391.0
343.78011391359735,644.5199705186899,114.0,391.0
341.7351976335273,642.3249039120684,114.0,391.0
339.6902813534573,640.1298373054469,114.0,391.0
337.64536507338727,637.9347706988254,114.0,391.0
335.60044879331724,635.739704092204,114.0,391.0
333.5555325132472,633.5446374855825,114.0,391.0
331.5106162331772,631.349570878961,114.0,391.0
329.46569995310716,629.1545042723395,114.0,391.0
327.42078367303714,626.959437665718,114.0,391.0
325.3758673929671,624.7643710590966,114.0,391.0
323.3309511128971,622.5693044524751,114.0,391.0
321.28603483282706,620.3742378458536,114.0,391.0
319.24111855275703,618.1791712392321,114.0,391.0
317.196202272687,615.9841046326106,114.0,391.0
315.151285992617,613.7890380259892,114.0,391.0
313.10636971254695,611.5939714193677,114.0,391.0
311.0614534324769,609.3989048127462,114.0,391.0
309.0165371524069,607.2038382061247,114.0,391.0
306.97162087233687,605.0087715995032,114.0,391.0
304.92670459226684,602.8137049928818,114.0,391.0
302.8817883121968,600.6186383862603,114.0,391.0
300.8368720321268,598.4235717796388,114.0,391.0
298.79195575205677,596.2285051730173,114.0,391.0
296.74703947198674,594.0334385663958,114.0,391.0
294.7021231919167,591.8383719597743,114.0,391.0
292.6572069118467,589.6433053531529,114.0,391.0
290.61229063177666,587.4482387465314,114.0,391.0
288.56737435170663,585.2531721399099,114.0,391.0
286.5224580716366,583.0581055332884,114.0,391.0
284.4775417915666,580.863038926667,114.0,391.0
282.5448887298535,578.5685123648135,114.0,391.0
280.6122356681404,576.27398580296,114.0,391.0
278.6795826064273,573.9794592411066,114.0,391.0
276.7469295447142,571.6849326792532,114.0,391.0
274.8142764830011,569.3904061173997,114.0,391.0
272.881623421288,567.0958795555463,114.0,391.0
270.9489703595749,564.8013529936928,114.0,391.0
269.0163172978618,562.5068264318394,114.0,391.0
267.0836642361487,560.2122998699859,114.0,391.0
265.1510111744356,557.9177733081325,114.0,391.0
263.2183581127225,555.623246746279,114.0,391.0
261.2857050510094,553.3287201844256,114.0,391.0
259.3530519892963,551.0341936225722,114.0,391.0
257.4203989275832,548.7396670607187,114.0,391.0
255.48774586587015,546.4451404988653,114.0,391.0
253.55509280415708,544.1506139370118,114.0,391.0
251.62243974244402,541.8560873751584,114.0,391.0
249.68978668073095,539.5615608133049,114.0,391.0
247.75713361901788,537.2670342514515,114.0,391.0
245.8244805573048,534.972507689598,114.0,391.0
243.89182749559174,532.6779811277446,114.0,391.0
241.95917443387867,530.3834545658912,114.0,391.0
240.0265213721656,528.0889280040377,114.0,391.0
238.09386831045254,525.7944014421843,114.0,391.0
236.16121524873947,523.4998748803308,114.0,391.0
234.2285621870264,521.2053483184774,114.0,391.0
232.29590912531333,518.9108217566239,114.0,391.0
230.36325606360026,516.6162951947705,114.0,391.0
228.4306030018872,514.321768632917,114.0,391.0
226.49794994017412,512.0272420710636,114.0,391.0
224.56529687846106,509.73271550921015,114.0,391.0
222.632643816748,507.4381889473567,114.0,391.0
220.69999075503492,505.14366238550326,114.0,391.0
218.76733769332185,502.8491358236498,114.0,391.0
216.83468463160878,500.5546092617964,114.0,391.0
214.9020315698957,498.2600826999429,114.0,391.0
400.0,749.75,65.0,705.0
400.0,749.25,65.0,705.0
399.97501041536464,748.7506248698026,65.0,705.0
399.93752603841165,748.0015621745064,65.0,705.0
399.887546869141,747.0028119141114,65.0,705.0
399.78771345249413,746.0078077488333,65.0,705.0
399.6382753200205,745.0190366708973,65.0,705.0
399.43960598922547,744.038970093056,65.0,705.0
399.19126932573164,742.8138868707545,65.0,705.0
398.893265329539,741.3437870039926,65.0,705.0
398.54559400064767,739.6286704927704,65.0,705.0
398.11263707195224,737.9330737547768,65.0,705.0
397.6178291534432,735.9952489113556,65.0,705.0
397.02678874012054,734.0845759331044,65.0,705.0
396.3618682751325,731.9350688325718,65.0,705.0
395.59034820835774,729.8214802286652,65.0,705.0
394.7331036897191,727.4730484465467,65.0,705.0
393.7901347192166,724.8897734862164,65.0,705.0
392.7192342778678,722.3568557527085,65.0,705.0
391.52307905906196,719.8806262212387,65.0,705.0
390.21818245672824,717.1792849141807,65.0,705.0
388.77990584091566,714.5465372285096,65.0,705.0
387.2118441541237,711.9889636623311,65.0,705.0
385.5179167339386,709.5129568176021,65.0,705.0
383.7023575167305,707.1247054219549,65.0,705.0
381.7697044550174,704.8301788601015,65.0,705.0
379.7247881749474,702.63511225348,65.0,705.0
377.5727199022488,700.5449921254385,65.0,705.0
375.31887868682793,698.5650426877836,65.0,705.0
372.9688979579455,696.7002127829716,65.0,705.0
370.52865144357736,694.9551635145799,65.0,705.0
368.0042384891537,693.3342565969755,65.0,705.0
365.40196881237165,691.8415434533003,65.0,705.0
362.72834673218733,690.4807550890237,65.0,705.0
359.99005491140576,689.2552927663712,65.0,705.0
357.19393765350407,688.1682195029412,65.0,705.0
354.3469837954373,687.2222524157553,65.0,705.0
351.45630923918577,686.4197559298815,65.0,705.0
348.52913916570577,685.7627358686024,65.0,705.0
345.5727899757404,685.2528344399017,65.0,705.0
342.59465100262764,684.8913261317996,65.0,705.0
339.6021660428155,684.6791145267964,65.0,705.0
336.60281475024743,684.6167300433872,65.0,705.0
333.6040939411229,684.704328610291,65.0,705.0
330.6053731319984,684.7919271771948,65.0,705.0
327.6066523228739,684.8795257440986,65.0,705.0
324.6079315137494,684.9671243110024,65.0,705.0
321.6092107046249,685.0547228779062,65.0,705.0
318.6104898955004,685.14232144481,65.0,705.0
315.6117690863759,685.2299200117138,65.0,705.0
312.6130482772514,685.3175185786176,65.0,705.0
309.6143274681269,685.4051171455214,65.0,705.0
306.61560665900237,685.4927157124253,65.0,705.0
303.61688584987786,685.5803142793291,65.0,705.0
300.61816504075335,685.6679128462329,65.0,705.0
297.61944423162885,685.7555114131367,65.0,705.0
294.62072342250434,685.8431099800405,65.0,705.0
291.62200261337983,685.9307085469443,65.0,705.0
288.6232818042553,686.0183071138481,65.0,705.0
285.6245609951308,686.1059056807519,65.0,705.0
282.6258401860063,686.1935042476557,65.0,705.0
279.6271193768818,686.2811028145595,65.0,705.0
276.6283985677573,686.3687013814633,65.0,705.0
273.6296777586328,686.4562999483671,65.0,705.0
270.6309569495083,686.5438985152709,65.0,705.0
267.6322361403838,686.6314970821747,65.0,705.0
264.6335153312593,686.7190956490786,65.0,705.0
261.63479452213477,686.8066942159824,65.0,705.0
258.63607371301026,686.8942927828862,65.0,705.0
255.63735290388576,686.98189134979,65.0,705.0
252.63863209476125,687.0694899166938,65.0,705.0
249.63991128563674,687.1570884835976,65.0,705.0
246.64119047651224,687.2446870505014,65.0,705.0
243.64246966738773,687.3322856174052,65.0,705.0
240.64374885826322,687.419884184309,65.0,705.0
237.64502804913872,687.5074827512128,65.0,705.0
234.6463072400142,687.5950813181166,65.0,705.0
231.6475864308897,687.6826798850204,65.0,705.0
228.6488656217652,687.7702784519242,65.0,705.0
225.6501448126407,687.857877018828,65.0,705.0
222.65954972727894,688.0952396852482,65.0,705.0
219.6689546419172,688.3326023516684,65.0,705.0
216.67835955655545,688.5699650180885,65.0,705.0
213.6877644711937,688.8073276845087,65.0,705.0
210.69716938583196,689.0446903509288,65.0,705.0
207.7065743004702,689.282053017349,65.0,705.0
204.71597921510846,689.5194156837691,65.0,705.0
201.72538412974671,689.7567783501893,65.0,705.0
198.73478904438497,689.9941410166094,65.0,705.0
195.74419395902322,690.2315036830296,65.0,705.0
192.75359887366147,690.4688663494497,65.0,705.0
189.76300378829973,690.7062290158699,65.0,705.0
186.77240870293798,690.94359168229,65.0,705.0
183.78181361757623,691.1809543487102,65.0,705.0
400.0,749.75,493.0,712.0
400.0,749.25,493.0,712.0
400.0,748.5,493.0,712.0
400.0,747.5,493.0,712.0
400.0,746.25,493.0,712.0
400.0,744.75,493.0,712.0
400.0,743.0,493.0,712.0
400.08746354622366,741.2521870443088,493.0,712.0
400.187421884765,739.2546865235189,493.0,712.0
400.38708871805864,737.2646781929628,493.0,712.0
400.611713905514,735.0259188210873,493.0,712.0
400.94794970357964,732.8011838957312,493.0,712.0
401.3949556978685,730.5960340955885,493.0,712.0
401.8916290248562,728.1458676509853,493.0,712.0
402.5101389229925,725.7235865967087,493.0,712.0
403.2489394396458,723.3352453738947,493.0,712.0
404.1061839582845,720.9868135917762,493.0,712.0
405.04915292878695,718.4035386314459,493.0,712.0
406.12005337013574,715.870620897938,493.0,712.0
407.3162085889416,713.3943913664682,493.0,712.0
408.63462882010316,710.9810393212697,493.0,712.0
410.07290543591574,708.3482916355986,493.0,712.0
411.6409671227077,705.7907180694201,493.0,712.0
413.3348945428928,703.3147112246911,493.0,712.0
415.15045376010096,700.9264598290439,493.0,712.0
417.08310682181406,698.6319332671904,493.0,712.0
419.1280231018841,696.436866660569,493.0,712.0
421.28009137458264,694.3467465325275,493.0,712.0
423.53393259000353,692.3667970948726,493.0,712.0
425.88391331888596,690.5019671900606,493.0,712.0
428.3241598332541,688.7569179216689,493.0,712.0
430.84857278767777,687.1360110040645,493.0,712.0
433.4508424644598,685.6432978603893,493.0,712.0
436.1244645446441,684.2825094961127,493.0,712.0
438.8627563654257,683.0570471734602,493.0,712.0
441.6588736233274,681.9699739100301,493.0,712.0
444.50582748139414,681.0240068228444,493.0,712.0
447.3965020376457,680.2215103369706,493.0,712.0
450.3236721111257,679.5644902756915,493.0,712.0
453.2800213010911,679.0545888469908,493.0,712.0
456.2581602742039,678.6930805388887,493.0,712.0
459.250645234016,678.4808689338856,493.0,712.0
462.2499965265841,678.4184844504764,493.0,712.0
465.2487173357086,678.5060830173803,493.0,712.0
468.23931242107034,678.7434456838005,493.0,712.0
471.21430685242774,679.129979166687,493.0,712.0
474.1662646930495,679.6647173336355,493.0,712.0
477.0878075856841,680.3463236177148,493.0,712.0
479.97163319461004,681.1730943581883,493.0,712.0
482.81053345767225,682.1429630587788,493.0,712.0
485.59741260268385,683.2535055528327,493.0,712.0
488.32530488316087,684.5019460624742,493.0,712.0
490.987391989061,685.8851641366043,493.0,712.0
493.5770200890076,687.3997024504039,493.0,712.0
496.0877164614031,689.0417754468447,493.0,712.0
498.5132056728619,690.8072787986107,493.0,712.0
500.8474252635256,692.6917996667789,493.0,712.0
503.0845409000558,694.6906277306184,493.0,712.0
505.21896095842834,696.7987669609391,493.0,712.0
507.24535050008177,699.0109481075629,493.0,712.0
509.15864460648527,701.3216418697048,493.0,712.0
510.95406103879714,703.7250727163456,493.0,712.0
512.6271121909714,706.2152333220513,493.0,712.0
514.1736163064357,708.7858995821581,493.0,712.0
515.5897079303054,711.4306461697929,493.0,712.0
516.8718475710069,714.1428625958441,493.0,712.0
518.0471422416499,716.6290609863911,493.0,712.0
519.1155919422345,718.8892413414337,493.0,712.0
520.0771966727606,720.9234036609721,493.0,712.0
520.9319564332283,722.7315479450062,493.0,712.0
521.6798712236375,724.3136741935361,493.0,712.0
522.3209410439882,725.6697824065617,493.0,712.0
522.8551658942805,726.799872584083,493.0,712.0
523.2825457745143,727.7039447261001,493.0,712.0
523.6030806846898,728.3819988326129,493.0,712.0
523.8167706248066,728.8340349036214,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
523.923615594865,729.0600529391256,493.0,712.0
400.0,749.75,157.0,458.0
400.0,749.25,157.0,458.0
400.0,748.5,157.0,458.0
400.0,747.5,157.0,458.0
400.0,746.25,157.0,458.0
400.0,744.75,157.0,458.0
400.0,743.0,157.0,458.0
400.0,741.0,157.0,458.0
400.0,738.75,157.0,458.0
400.0,736.25,157.0,458.0
400.0,733.5,157.0,458.0
400.0,730.5,157.0,458.0
399.850062492188,727.5037492188151,157.0,458.0
399.5505622422475,724.518736722981,157.0,458.0
399.1022478448267,721.5524234891728,157.0,458.0
398.5062398524415,718.6122237556491,157.0,458.0
397.76402797467796,715.7054864905172,157.0,458.0
396.8774673546939,712.8394770231404,157.0,458.0
395.84877393232756,710.0213588845983,157.0,458.0
394.6805189054016,707.2581759025896,157.0,458.0
393.37562230306787,704.5568345955317,157.0,458.0
391.9373456872553,701.9240869098605,157.0,458.0
390.3692840004633,699.3665133436821,157.0,458.0
388.6753565802782,696.8905064989531,157.0,458.0
386.85979736307013,694.5022551033059,157.0,458.0
384.92714430135703,692.2077285414524,157.0,458.0
382.882228021287,690.0126619348309,157.0,458.0
380.837311741217,687.8175953282094,157.0,458.0
378.79239546114695,685.622528721588,157.0,458.0
376.7474791810769,683.4274621149665,157.0,458.0
374.7025629010069,681.232395508345,157.0,458.0
372.6576466209369,679.0373289017235,157.0,458.0
370.61273034086685,676.842262295102,157.0,458.0
368.5678140607968,674.6471956884806,157.0,458.0
366.5228977807268,672.4521290818591,157.0,458.0
364.47798150065677,670.2570624752376,157.0,458.0
362.43306522058674,668.0619958686161,157.0,458.0
360.3881489405167,665.8669292619946,157.0,458.0
358.3432326604467,663.6718626553732,157.0,458.0
356.29831638037666,661.4767960487517,157.0,458.0
354.25340010030664,659.2817294421302,157.0,458.0
352.2084838202366,657.0866628355087,157.0,458.0
350.1635675401666,654.8915962288872,157.0,458.0
348.11865126009656,652.6965296222658,157.0,458.0
346.07373498002653,650.5014630156443,157.0,458.0
344.0288186999565,648.3063964090228,157.0,458.0
341.9839024198865,646.1113298024013,157.0,458.0
339.93898613981645,643.9162631957798,157.0,458.0
337.8940698597464,641.7211965891584,157.0,458.0
335.8491535796764,639.5261299825369,157.0,458.0
333.80423729960637,637.3310633759154,157.0,458.0
331.75932101953634,635.1359967692939,157.0,458.0
329.7144047394663,632.9409301626724,157.0,458.0
327.6694884593963,630.745863556051,157.0,458.0
325.62457217932626,628.5507969494295,157.0,458.0
323.57965589925624,626.355730342808,157.0,458.0
321.5347396191862,624.1606637361865,157.0,458.0
319.4898233391162,621.965597129565,157.0,458.0
317.44490705904616,619.7705305229435,157.0,458.0
315.39999077897613,617.5754639163221,157.0,458.0
313.3550744989061,615.3803973097006,157.0,458.0
311.20300622620755,613.2902771816591,157.0,458.0
309.050937953509,611.2001570536177,157.0,458.0
306.89886968081044,609.1100369255762,157.0,458.0
304.7468014081119,607.0199167975347,157.0,458.0
302.5947331354133,604.9297966694933,157.0,458.0
300.44266486271476,602.8396765414518,157.0,458.0
298.2905965900162,600.7495564134103,157.0,458.0
296.13852831731765,598.6594362853689,157.0,458.0
293.9864600446191,596.5693161573274,157.0,458.0
291.83439177192054,594.479196029286,157.0,458.0
289.682323499222,592.3890759012445,157.0,458.0
287.5302552265234,590.298955773203,157.0,458.0
285.37818695382487,588.2088356451616,157.0,458.0
283.2261186811263,586.1187155171201,157.0,458.0
281.07405040842775,584.0285953890786,157.0,458.0
278.9219821357292,581.9384752610372,157.0,458.0
276.76991386303064,579.8483551329957,157.0,458.0
274.6178455903321,577.7582350049543,157.0,458.0
272.4657773176335,575.6681148769128,157.0,458.0
270.31370904493497,573.5779947488713,157.0,458.0
268.1616407722364,571.4878746208299,157.0,458.0
266.00957249953785,569.3977544927884,157.0,458.0
263.8575042268393,567.307634364747,157.0,458.0
261.70543595414074,565.2175142367055,157.0,458.0
259.6605196740707,563.022447630084,157.0,458.0
257.6156033940007,560.8273810234625,157.0,458.0
255.5706871139307,558.632314416841,157.0,458.0
253.5257708338607,556.4372478102196,157.0,458.0
251.4808545537907,554.2421812035981,157.0,458.0
249.4359382737207,552.0471145969766,157.0,458.0
247.3910219936507,549.8520479903551,157.0,458.0
245.3461057135807,547.6569813837336,157.0,458.0
400.0,749.75,371.0,545.0
400.0,749.25,371.0,545.0
400.0,748.5,371.0,545.0
400.0,747.5,371.0,545.0
400.0,746.25,371.0,545.0
400.0,744.75,371.0,545.0
400.0,743.0,371.0,545.0
400.0,741.0,371.0,545.0
400.0,738.75,371.0,545.0
400.0,736.25,371.0,545.0
400.0,733.5,371.0,545.0
400.0,730.5,371.0,545.0
399.850062492188,727.5037492188151,371.0,545.0
399.5505622422475,724.518736722981,371.0,545.0
399.25106199230703,721.5337242271469,371.0,545.0
398.95156174236655,718.5487117313128,371.0,545.0
398.65206149242607,715.5636992354787,371.0,545.0
398.3525612424856,712.5786867396446,371.0,545.0
398.0530609925451,709.5936742438105,371.0,545.0
397.75356074260463,706.6086617479764,371.0,545.0
397.45406049266415,703.6236492521423,371.0,545.0
397.1545602427237,700.6386367563082,371.0,545.0
396.8550599927832,697.6536242604741,371.0,545.0
396.5555597428427,694.66861176464,371.0,545.0
396.25605949290224,691.6835992688059,371.0,545.0
395.80774509548144,688.7172860349978,371.0,545.0
395.35943069806063,685.7509728011896,371.0,545.0
394.91111630063983,682.7846595673815,371.0,545.0
394.46280190321903,679.8183463335733,371.0,545.0
394.01448750579823,676.8520330997652,371.0,545.0
393.5661731083774,673.8857198659571,371.0,545.0
393.1178587109566,670.9194066321489,371.0,545.0
392.6695443135358,667.9530933983408,371.0,545.0
392.221229916115,664.9867801645327,371.0,545.0
391.7729155186942,662.0204669307245,371.0,545.0
391.3246011212734,659.0541536969164,371.0,545.0
390.8762867238526,656.0878404631083,371.0,545.0
390.4279723264318,653.1215272293001,371.0,545.0
389.979657929011,650.155213995492,371.0,545.0
400.0,749.75,419.0,666.0
400.0,749.25,419.0,666.0
400.0,748.5,419.0,666.0
400.0,747.5,419.0,666.0
400.0,746.25,419.0,666.0
400.0,744.75,419.0,666.0
400.0,743.0,419.0,666.0
400.0,741.0,419.0,666.0
400.0,738.75,419.0,666.0
400.0,736.25,419.0,666.0
400.0,733.5,419.0,666.0
400.0,730.5,419.0,666.0
400.149937507812,727.5037492188151,419.0,666.0
400.4494377577525,724.518736722981,419.0,666.0
400.8977521551733,721.5524234891728,419.0,666.0
401.4937601475585,718.6122237556491,419.0,666.0
402.23597202532204,715.7054864905172,419.0,666.0
403.1225326453061,712.8394770231404,419.0,666.0
404.0090932652901,709.9734675557636,419.0,666.0
404.89565388527416,707.1074580883868,419.0,666.0
405.7822145052582,704.24144862101,419.0,666.0
406.66877512524223,701.3754391536332,419.0,666.0
407.5553357452263,698.5094296862565,419.0,666.0
408.4418963652103,695.6434202188797,419.0,666.0
409.32845698519435,692.7774107515029,419.0,666.0
410.2150176051784,689.9114012841261,419.0,666.0
411.1015782251624,687.0453918167493,419.0,666.0
411.98813884514647,684.1793823493725,419.0,666.0
412.8746994651305,681.3133728819957,419.0,666.0
413.76126008511454,678.447363414619,419.0,666.0
414.6478207050986,675.5813539472422,419.0,666.0
415.5343813250826,672.7153444798654,419.0,666.0
416.42094194506666,669.8493350124886,419.0,666.0
417.449635367433,667.0312168739465,419.0,666.0
418.617890394359,664.2680338919379,419.0,666.0
419.6887908357078,661.73511615843,419.0,666.0
420.6623366914794,659.4324636734227,419.0,666.0
421.5385279616739,657.3600764369162,419.0,666.0
422.3173646462912,655.5179544489105,419.0,666.0
422.9988467453313,653.9060977094055,419.0,666.0
423.5829742587943,652.5245062184011,419.0,666.0
424.0697471866801,651.3731799758975,419.0,666.0
424.45916552898876,650.4521189818946,419.0,666.0
424.7512292857202,649.7613232363924,419.0,666.0
424.94593845687456,649.300792739391,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
425.0432930424517,649.0705274908903,419.0,666.0
400.0,749.75,741.0,421.0
400.0,749.25,741.0,421.0
400.0,748.5,741.0,421.0
400.0,747.5,741.0,421.0
400.0,746.25,741.0,421.0
400.0,744.75,741.0,421.0
400.0,743.0,741.0,421.0
400.0,741.0,741.0,421.0
400.0,738.75,741.0,421.0
400.0,736.25,741.0,421.0
400.0,733.5,741.0,421.0
400.0,730.5,741.0,421.0
400.149937507812,727.5037492188151,741.0,421.0
400.4494377577525,724.518736722981,741.0,421.0
400.8977521551733,721.5524234891728,741.0,421.0
401.4937601475585,718.6122237556491,741.0,421.0
402.23597202532204,715.7054864905172,741.0,421.0
403.1225326453061,712.8394770231404,741.0,421.0
404.15122606767244,710.0213588845983,741.0,421.0
405.3194810945984,707.2581759025896,741.0,421.0
406.62437769693213,704.5568345955317,741.0,421.0
408.0626543127447,701.9240869098605,741.0,421.0
409.6307159995367,699.3665133436821,741.0,421.0
411.3246434197218,696.8905064989531,741.0,421.0
413.1402026369299,694.5022551033059,741.0,421.0
415.072855698643,692.2077285414524,741.0,421.0
417.11777197871305,690.0126619348309,741.0,421.0
419.2698402514116,687.9225418067895,741.0,421.0
421.42190852411017,685.832421678748,741.0,421.0
423.5739767968087,683.7423015507065,741.0,421.0
425.7260450695073,681.6521814226651,741.0,421.0
427.87811334220584,679.5620612946236,741.0,421.0
430.0301816149044,677.4719411665822,741.0,421.0
432.18224988760295,675.3818210385407,741.0,421.0
434.3343181603015,673.2917009104992,741.0,421.0
436.48638643300006,671.2015807824578,741.0,421.0
438.6384547056986,669.1114606544163,741.0,421.0
440.7905229783972,667.0213405263748,741.0,421.0
442.94259125109573,664.9312203983334,741.0,421.0
445.1964324665166,662.9512709606785,741.0,421.0
447.4502736819375,660.9713215230236,741.0,421.0
449.7041148973584,658.9913720853687,741.0,421.0
451.9579561127793,657.0114226477137,741.0,421.0
454.2117973282002,655.0314732100588,741.0,421.0
456.4656385436211,653.0515237724039,741.0,421.0
458.719479759042,651.071574334749,741.0,421.0
460.97332097446287,649.0916248970941,741.0,421.0
463.22716218988376,647.1116754594392,741.0,421.0
465.48100340530465,645.1317260217843,741.0,421.0
467.73484462072554,643.1517765841294,741.0,421.0
469.98868583614643,641.1718271464745,741.0,421.0
472.2425270515673,639.1918777088196,741.0,421.0
474.4963682669882,637.2119282711647,741.0,421.0
476.7502094824091,635.2319788335097,741.0,421.0
479.00405069783,633.2520293958548,741.0,421.0
481.2578919132509,631.2720799581999,741.0,421.0
483.6078726421333,629.4072500533879,741.0,421.0
485.95785337101574,627.5424201485758,741.0,421.0
488.3078340998982,625.6775902437638,741.0,421.0
490.6578148287806,623.8127603389518,741.0,421.0
493.00779555766303,621.9479304341397,741.0,421.0
495.35777628654546,620.0831005293277,741.0,421.0
497.7077570154279,618.2182706245156,741.0,421.0
500.0577377443103,616.3534407197036,741.0,421.0
502.40771847319274,614.4886108148916,741.0,421.0
504.7576992020752,612.6237809100795,741.0,421.0
507.1076799309576,610.7589510052675,741.0,421.0
509.45766065984003,608.8941211004554,741.0,421.0
511.80764138872246,607.0292911956434,741.0,421.0
514.1576221176049,605.1644612908314,741.0,421.0
516.5076028464873,603.2996313860193,741.0,421.0
518.8575835753697,601.4348014812073,741.0,421.0
521.2075643042522,599.5699715763952,741.0,421.0
523.5575450331346,597.7051416715832,741.0,421.0
525.907525762017,595.8403117667712,741.0,421.0
528.2575064908995,593.9754818619591,741.0,421.0
530.6074872197819,592.1106519571471,741.0,421.0
532.9574679486643,590.245822052335,741.0,421.0
535.3074486775467,588.380992147523,741.0,421.0
537.6574294064292,586.516162242711,741.0,421.0
540.0074101353116,584.6513323378989,741.0,421.0
542.357390864194,582.7865024330869,741.0,421.0
544.7073715930765,580.9216725282748,741.0,421.0
547.0573523219589,579.0568426234628,741.0,421.0
549.4073330508413,577.1920127186507,741.0,421.0
551.7573137797237,575.3271828138387,741.0,421.0
554.1072945086062,573.4623529090267,741.0,421.0
556.4572752374886,571.5975230042146,741.0,421.0
558.807255966371,569.7326930994026,741.0,421.0
561.1572366952535,567.8678631945905,741.0,421.0
563.5072174241359,566.0030332897785,741.0,421.0
565.8571981530183,564.1382033849665,741.0,421.0
568.2071788819007,562.2733734801544,741.0,421.0
570.5571596107832,560.4085435753424,741.0,421.0
572.9071403396656,558.5437136705303,741.0,421.0
575.257121068548,556.6788837657183,741.0,421.0
577.6071017974305,554.8140538609063,741.0,421.0
579.9570825263129,552.9492239560942,741.0,421.0
582.3070632551953,551.0843940512822,741.0,421.0
584.6570439840777,549.2195641464701,741.0,421.0
587.0070247129602,547.3547342416581,741.0,421.0
589.3570054418426,545.489904336846,741.0,421.0
591.706986170725,543.625074432034,741.0,421.0
594.0569668996075,541.760244527222,741.0,421.0
596.4069476284899,539.8954146224099,741.0,421.0
598.7569283573723,538.0305847175979,741.0,421.0
601.1069090862547,536.1657548127858,741.0,421.0
603.4568898151372,534.3009249079738,741.0,421.0
605.8068705440196,532.4360950031618,741.0,421.0
608.156851272902,530.5712650983497,741.0,421.0
610.5068320017845,528.7064351935377,741.0,421.0
612.8568127306669,526.8416052887256,741.0,421.0
615.2067934595493,524.9767753839136,741.0,421.0
617.5567741884317,523.1119454791016,741.0,421.0
619.9067549173142,521.2471155742895,741.0,421.0
622.2567356461966,519.3822856694775,741.0,421.0
400.0,749.75,298.0,110.0
400.0,749.25,298.0,110.0
400.0,748.5,298.0,110.0
400.0,747.5,298.0,110.0
400.0,746.25,298.0,110.0
400.0,744.75,298.0,110.0
400.0,743.0,298.0,110.0
400.0,741.0,298.0,110.0
400.0,738.75,298.0,110.0
400.0,736.25,298.0,110.0
400.0,733.5,298.0,110.0
400.0,730.5,298.0,110.0
399.850062492188,727.5037492188151,298.0,110.0
399.5505622422475,724.518736722981,298.0,110.0
399.1022478448267,721.5524234891728,298.0,110.0
398.6539334474059,718.5861102553647,298.0,110.0
398.2056190499851,715.6197970215566,298.0,110.0
397.7573046525643,712.6534837877484,298.0,110.0
397.3089902551435,709.6871705539403,298.0,110.0
396.8606758577227,706.7208573201322,298.0,110.0
396.4123614603019,703.754544086324,298.0,110.0
395.9640470628811,700.7882308525159,298.0,110.0
395.5157326654603,697.8219176187077,298.0,110.0
395.0674182680395,694.8556043848996,298.0,110.0
394.6191038706187,691.8892911510915,298.0,110.0
394.1707894731979,688.9229779172833,298.0,110.0
393.7224750757771,685.9566646834752,298.0,110.0
393.2741606783563,682.9903514496671,298.0,110.0
392.8258462809355,680.0240382158589,298.0,110.0
392.3775318835147,677.0577249820508,298.0,110.0
391.9292174860939,674.0914117482426,298.0,110.0
391.4809030886731,671.1250985144345,298.0,110.0
391.0325886912523,668.1587852806264,298.0,110.0
390.58427429383147,665.1924720468182,298.0,110.0
390.13595989641067,662.2261588130101,298.0,110.0
389.68764549898987,659.259845579202,298.0,110.0
389.23933110156906,656.2935323453938,298.0,110.0
388.79101670414826,653.3272191115857,298.0,110.0
388.34270230672746,650.3609058777776,298.0,110.0
387.89438790930666,647.3945926439694,298.0,110.0
387.44607351188586,644.4282794101613,298.0,110.0
386.99775911446505,641.4619661763531,298.0,110.0
386.54944471704425,638.495652942545,298.0,110.0
386.10113031962345,635.5293397087369,298.0,110.0
385.65281592220265,632.5630264749287,298.0,110.0
385.20450152478185,629.5967132411206,298.0,110.0
384.75618712736104,626.6304000073125,298.0,110.0
384.30787272994024,623.6640867735043,298.0,110.0
383.85955833251944,620.6977735396962,298.0,110.0
383.41124393509864,617.731460305888,298.0,110.0
382.96292953767784,614.7651470720799,298.0,110.0
382.51461514025704,611.7988338382718,298.0,110.0
382.06630074283623,608.8325206044636,298.0,110.0
381.61798634541543,605.8662073706555,298.0,110.0
381.16967194799463,602.8998941368474,298.0,110.0
380.7213575505738,599.9335809030392,298.0,110.0
380.273043153153,596.9672676692311,298.0,110.0
379.8247287557322,594.000954435423,298.0,110.0
379.3764143583114,591.0346412016148,298.0,110.0
378.9280999608906,588.0683279678067,298.0,110.0
378.4797855634698,585.1020147339985,298.0,110.0
378.031471166049,582.1357015001904,298.0,110.0
377.5831567686282,579.1693882663823,298.0,110.0
377.1348423712074,576.2030750325741,298.0,110.0
376.6865279737866,573.236761798766,298.0,110.0
376.2382135763658,570.2704485649579,298.0,110.0
375.789899178945,567.3041353311497,298.0,110.0
375.3415847815242,564.3378220973416,298.0,110.0
374.8932703841034,561.3715088635334,298.0,110.0
374.4449559866826,558.4051956297253,298.0,110.0
373.9966415892618,555.4388823959172,298.0,110.0
373.548327191841,552.472569162109,298.0,110.0
372.9523191994558,549.5323694285853,298.0,110.0
372.35631120707063,546.5921696950616,298.0,110.0
371.76030321468545,543.6519699615378,298.0,110.0
371.16429522230027,540.7117702280141,298.0,110.0
370.5682872299151,537.7715704944903,298.0,110.0
369.9722792375299,534.8313707609666,298.0,110.0
369.3762712451447,531.8911710274429,298.0,110.0
368.78026325275954,528.9509712939191,298.0,110.0
368.18425526037436,526.0107715603954,298.0,110.0
367.5882472679892,523.0705718268716,298.0,110.0
366.992239275604,520.1303720933479,298.0,110.0
366.3962312832188,517.1901723598241,298.0,110.0
365.8002232908336,514.2499726263004,298.0,110.0
365.20421529844845,511.30977289277666,298.0,110.0
364.60820730606326,508.3695731592529,298.0,110.0
364.0121993136781,505.4293734257292,298.0,110.0
363.4161913212929,502.48917369220544,298.0,110.0
362.8201833289077,499.5489739586817,298.0,110.0
362.22417533652253,496.60877422515796,298.0,110.0
361.62816734413735,493.6685744916342,298.0,110.0
361.03215935175217,490.7283747581105,298.0,110.0
360.436151359367,487.78817502458674,298.0,110.0
359.8401433669818,484.847975291063,298.0,110.0
359.2441353745966,481.90777555753925,298.0,110.0
358.64812738221144,478.9675758240155,298.0,110.0
358.05211938982626,476.02737609049177,298.0,110.0
400.0,749.75,84.0,613.0
400.0,749.25,84.0,613.0
400.0,748.5,84.0,613.0
400.0,747.5,84.0,613.0
400.0,746.25,84.0,613.0
400.0,744.75,84.0,613.0
400.0,743.0,84.0,613.0
400.0,741.0,84.0,613.0
399.90004166145866,739.0024994792101,84.0,613.0
399.78758853059963,736.7553113933214,84.0,613.0
399.56296334314425,734.5165520214459,84.0,613.0
399.31337980152716,732.0290416082509,84.0,613.0
399.0388379057484,729.2927801537363,84.0,613.0
398.62788304144595,726.5736596894122,84.0,613.0
398.08154238175956,723.8784766003488,84.0,613.0
397.40118149380964,721.2139674406445,84.0,613.0
396.6589696160461,718.3072301755126,84.0,613.0
395.77240899606204,715.4412207081358,84.0,613.0
394.7437155736957,712.6231025695937,84.0,613.0
393.5754605467697,709.8599195875851,84.0,613.0
392.270563944436,707.1585782805271,84.0,613.0
390.8322873286234,704.525830594856,84.0,613.0
389.26422564183144,701.9682570286775,84.0,613.0
387.57029822164634,699.4922501839485,84.0,613.0
385.75473900443825,697.1039987883013,84.0,613.0
383.82208594272515,694.8094722264478,84.0,613.0
381.7771696626551,692.6144056198264,84.0,613.0
379.62510138995657,690.5242854917849,84.0,613.0
377.3712601745357,688.54433605413,84.0,613.0
375.02127944565325,686.679506149318,84.0,613.0
372.5810329312851,684.9344568809263,84.0,613.0
370.05661997686144,683.3135499633219,84.0,613.0
367.4543503000794,681.8208368196467,84.0,613.0
364.7807282198951,680.46004845537,84.0,613.0
362.0424363991135,679.2345861327176,84.0,613.0
359.2463191412118,678.1475128692875,84.0,613.0
356.3993652831451,677.2015457821017,84.0,613.0
353.5086907268935,676.3990492962279,84.0,613.0
350.5815206534135,675.7420292349487,84.0,613.0
347.6543505799335,675.0850091736696,84.0,613.0
344.7271805064535,674.4279891123905,84.0,613.0
341.8000104329735,673.7709690511114,84.0,613.0
338.8728403594935,673.1139489898322,84.0,613.0
335.9456702860135,672.4569289285531,84.0,613.0
333.0185002125335,671.799908867274,84.0,613.0
330.0913301390535,671.1428888059949,84.0,613.0
327.1641600655735,670.4858687447157,84.0,613.0
324.2369899920935,669.8288486834366,84.0,613.0
321.3098199186135,669.1718286221575,84.0,613.0
318.3826498451335,668.5148085608784,84.0,613.0
315.45547977165353,667.8577884995992,84.0,613.0
312.52830969817353,667.2007684383201,84.0,613.0
309.60113962469353,666.543748377041,84.0,613.0
306.67396955121353,665.8867283157618,84.0,613.0
303.74679947773353,665.2297082544827,84.0,613.0
300.81962940425353,664.5726881932036,84.0,613.0
297.89245933077353,663.9156681319245,84.0,613.0
294.96528925729353,663.2586480706453,84.0,613.0
292.03811918381354,662.6016280093662,84.0,613.0
289.11094911033354,661.9446079480871,84.0,613.0
286.18377903685354,661.287587886808,84.0,613.0
283.25660896337354,660.6305678255288,84.0,613.0
280.32943888989354,659.9735477642497,84.0,613.0
277.40226881641354,659.3165277029706,84.0,613.0
274.47509874293354,658.6595076416914,84.0,613.0
271.54792866945354,658.0024875804123,84.0,613.0
268.62075859597354,657.3454675191332,84.0,613.0
265.69358852249354,656.6884474578541,84.0,613.0
262.76641844901354,656.0314273965749,84.0,613.0
259.83924837553354,655.3744073352958,84.0,613.0
256.91207830205354,654.7173872740167,84.0,613.0
253.98490822857357,654.0603672127376,84.0,613.0
251.0577381550936,653.4033471514584,84.0,613.0
248.13056808161363,652.7463270901793,84.0,613.0
245.20339800813366,652.0893070289002,84.0,613.0
242.2762279346537,651.432286967621,84.0,613.0
239.34905786117372,650.7752669063419,84.0,613.0
400.0,749.75,335.0,391.0
400.0,749.25,335.0,391.0
400.0,748.5,335.0,391.0
400.0,747.5,335.0,391.0
400.0,746.25,335.0,391.0
400.0,744.75,335.0,391.0
400.0,743.0,335.0,391.0
400.0,741.0,335.0,391.0
400.0,738.75,335.0,391.0
400.0,736.25,335.0,391.0
400.0,733.5,335.0,391.0
400.0,730.5,335.0,391.0
399.850062492188,727.5037492188151,335.0,391.0
399.5505622422475,724.518736722981,335.0,391.0
399.1022478448267,721.5524234891728,335.0,391.0
398.6539334474059,718.5861102553647,335.0,391.0
398.2056190499851,715.6197970215566,335.0,391.0
397.7573046525643,712.6534837877484,335.0,391.0
397.3089902551435,709.6871705539403,335.0,391.0
396.8606758577227,706.7208573201322,335.0,391.0
396.4123614603019,703.754544086324,335.0,391.0
395.9640470628811,700.7882308525159,335.0,391.0
395.5157326654603,697.8219176187077,335.0,391.0
395.0674182680395,694.8556043848996,335.0,391.0
394.6191038706187,691.8892911510915,335.0,391.0
394.1707894731979,688.9229779172833,335.0,391.0
393.7224750757771,685.9566646834752,335.0,391.0
393.2741606783563,682.9903514496671,335.0,391.0
392.8258462809355,680.0240382158589,335.0,391.0
392.3775318835147,677.0577249820508,335.0,391.0
391.9292174860939,674.0914117482426,335.0,391.0
391.4809030886731,671.1250985144345,335.0,391.0
391.0325886912523,668.1587852806264,335.0,391.0
390.58427429383147,665.1924720468182,335.0,391.0
390.13595989641067,662.2261588130101,335.0,391.0
389.68764549898987,659.259845579202,335.0,391.0
389.23933110156906,656.2935323453938,335.0,391.0
388.79101670414826,653.3272191115857,335.0,391.0
388.34270230672746,650.3609058777776,335.0,391.0
387.7466943143423,647.4207061442538,335.0,391.0
387.1506863219571,644.4805064107301,335.0,391.0
386.5546783295719,641.5403066772063,335.0,391.0
385.95867033718673,638.6001069436826,335.0,391.0
385.36266234480155,635.6599072101588,335.0,391.0
384.76665435241637,632.7197074766351,335.0,391.0
384.1706463600312,629.7795077431114,335.0,391.0
383.574638367646,626.8393080095876,335.0,391.0
382.9786303752608,623.8991082760639,335.0,391.0
382.38262238287564,620.9589085425401,335.0,391.0
381.78661439049046,618.0187088090164,335.0,391.0
381.1906063981053,615.0785090754927,335.0,391.0
380.5945984057201,612.1383093419689,335.0,391.0
379.9985904133349,609.1981096084452,335.0,391.0
379.4025824209497,606.2579098749214,335.0,391.0
378.80657442856455,603.3177101413977,335.0,391.0
378.21056643617936,600.377510407874,335.0,391.0
377.6145584437942,597.4373106743502,335.0,391.0
377.018550451409,594.4971109408265,335.0,391.0
376.4225424590238,591.5569112073027,335.0,391.0
375.82653446663863,588.616711473779,335.0,391.0
375.23052647425345,585.6765117402553,335.0,391.0
374.63451848186827,582.7363120067315,335.0,391.0
374.0385104894831,579.7961122732078,335.0,391.0
400.0,749.75,526.0,250.0
400.0,749.25,526.0,250.0
400.0,748.5,526.0,250.0
400.0,747.5,526.0,250.0
400.0,746.25,526.0,250.0
400.0,744.75,526.0,250.0
400.0,743.0,526.0,250.0
400.0,741.0,526.0,250.0
400.0,738.75,526.0,250.0
400.0,736.25,526.0,250.0
400.0,733.5,526.0,250.0
400.0,730.5,526.0,250.0
400.149937507812,727.5037492188151,526.0,250.0
400.4494377577525,724.518736722981,526.0,250.0
400.8977521551733,721.5524234891728,526.0,250.0
401.4937601475585,718.6122237556491,526.0,250.0
402.23597202532204,715.7054864905172,526.0,250.0
402.9781839030856,712.7987492253852,526.0,250.0
403.7203957808492,709.8920119602533,526.0,250.0
404.46260765861274,706.9852746951213,526.0,250.0
405.2048195363763,704.0785374299894,526.0,250.0
405.9470314141399,701.1718001648575,526.0,250.0
406.68924329190344,698.2650628997255,526.0,250.0
407.431455169667,695.3583256345936,526.0,250.0
408.17366704743057,692.4515883694617,526.0,250.0
408.91587892519414,689.5448511043297,526.0,250.0
409.6580908029577,686.6381138391978,526.0,250.0
410.40030268072127,683.7313765740658,526.0,250.0
411.14251455848483,680.8246393089339,526.0,250.0
411.8847264362484,677.917902043802,526.0,250.0
412.62693831401197,675.01116477867,526.0,250.0
413.36915019177553,672.1044275135381,526.0,250.0
414.1113620695391,669.1976902484062,526.0,250.0
414.85357394730266,666.2909529832742,526.0,250.0
415.59578582506623,663.3842157181423,526.0,250.0
416.3379977028298,660.4774784530103,526.0,250.0
417.08020958059336,657.5707411878784,526.0,250.0
417.8224214583569,654.6640039227465,526.0,250.0
418.5646333361205,651.7572666576145,526.0,250.0
419.30684521388406,648.8505293924826,526.0,250.0
420.0490570916476,645.9437921273507,526.0,250.0
420.7912689694112,643.0370548622187,526.0,250.0
421.67782958939523,640.1710453948419,526.0,250.0
422.56439020937927,637.3050359274652,526.0,250.0
423.4509508293633,634.4390264600884,526.0,250.0
424.33751144934735,631.5730169927116,526.0,250.0
425.2240720693314,628.7070075253348,526.0,250.0
426.1106326893154,625.840998057958,526.0,250.0
426.99719330929946,622.9749885905812,526.0,250.0
427.8837539292835,620.1089791232044,526.0,250.0
428.77031454926754,617.2429696558277,526.0,250.0
429.6568751692516,614.3769601884509,526.0,250.0
430.5434357892356,611.5109507210741,526.0,250.0
431.42999640921965,608.6449412536973,526.0,250.0
432.3165570292037,605.7789317863205,526.0,250.0
433.20311764918773,602.9129223189437,526.0,250.0
434.08967826917177,600.046912851567,526.0,250.0
434.9762388891558,597.1809033841902,526.0,250.0
435.86279950913985,594.3148939168134,526.0,250.0
436.7493601291239,591.4488844494366,526.0,250.0
437.6359207491079,588.5828749820598,526.0,250.0
438.52248136909196,585.716865514683,526.0,250.0
439.409041989076,582.8508560473063,526.0,250.0
440.29560260906004,579.9848465799295,526.0,250.0
441.1821632290441,577.1188371125527,526.0,250.0
442.0687238490281,574.2528276451759,526.0,250.0
442.95528446901216,571.3868181777991,526.0,250.0
443.8418450889962,568.5208087104223,526.0,250.0
444.72840570898023,565.6547992430455,526.0,250.0
445.6149663289643,562.7887897756688,526.0,250.0
446.35717820672784,559.8820525105368,526.0,250.0
447.0993900844914,556.9753152454049,526.0,250.0
447.84160196225497,554.068577980273,526.0,250.0
448.58381384001854,551.161840715141,526.0,250.0
449.3260257177821,548.2551034500091,526.0,250.0
450.06823759554567,545.3483661848771,526.0,250.0
450.81044947330923,542.4416289197452,526.0,250.0
451.5526613510728,539.5348916546133,526.0,250.0
452.29487322883637,536.6281543894813,526.0,250.0
453.03708510659993,533.7214171243494,526.0,250.0
453.7792969843635,530.8146798592174,526.0,250.0
454.52150886212706,527.9079425940855,526.0,250.0
455.26372073989063,525.0012053289536,526.0,250.0
456.0059326176542,522.0944680638216,526.0,250.0
456.74814449541776,519.1877307986897,526.0,250.0
457.4903563731813,516.2809935335578,526.0,250.0
458.2325682509449,513.3742562684258,526.0,250.0
458.97478012870846,510.4675190032939,526.0,250.0
459.716992006472,507.56078173816195,526.0,250.0
460.4592038842356,504.65404447303,526.0,250.0
461.20141576199916,501.7473072078981,526.0,250.0
461.9436276397627,498.84056994276614,526.0,250.0
462.6858395175263,495.9338326776342,526.0,250.0
463.42805139528986,493.02709541250226,526.0,250.0
464.1702632730534,490.1203581473703,526.0,250.0
464.912475150817,487.2136208822384,526.0,250.0
465.65468702858055,484.30688361710645,526.0,250.0
466.3968989063441,481.4001463519745,526.0,250.0
467.1391107841077,478.4934090868426,526.0,250.0
467.88132266187125,475.58667182171064,526.0,250.0
468.6235345396348,472.6799345565787,526.0,250.0
469.3657464173984,469.77319729144676,526.0,250.0
470.10795829516195,466.8664600263148,526.0,250.0
470.8501701729255,463.9597227611829,526.0,250.0
471.5923820506891,461.05298549605095,526.0,250.0
472.33459392845265,458.146248230919,526.0,250.0
473.0768058062162,455.2395109657871,526.0,250.0
473.8190176839798,452.33277370065514,526.0,250.0
474.56122956174335,449.4260364355232,526.0,250.0
475.3034414395069,446.51929917039126,526.0,250.0
476.0456533172705,443.6125619052593,526.0,250.0
476.78786519503404,440.7058246401274,526.0,250.0
477.5300770727976,437.79908737499545,526.0,250.0
478.2722889505612,434.8923501098635,526.0,250.0
479.01450082832474,431.9856128447316,526.0,250.0
400.0,749.75,240.0,123.0
400.0,749.25,240.0,123.0
400.0,748.5,240.0,123.0
400.0,747.5,240.0,123.0
400.0,746.25,240.0,123.0
400.0,744.75,240.0,123.0
400.0,743.0,240.0,123.0
400.0,741.0,240.0,123.0
400.0,738.75,240.0,123.0
400.0,736.25,240.0,123.0
400.0,733.5,240.0,123.0
400.0,730.5,240.0,123.0
399.850062492188,727.5037492188151,240.0,123.0
399.5505622422475,724.518736722981,240.0,123.0
399.1022478448267,721.5524234891728,240.0,123.0
398.5062398524415,718.6122237556491,240.0,123.0
397.76402797467796,715.7054864905172,240.0,123.0
397.0218160969144,712.7987492253852,240.0,123.0
396.2796042191508,709.8920119602533,240.0,123.0
395.53739234138726,706.9852746951213,240.0,123.0
394.7951804636237,704.0785374299894,240.0,123.0
394.0529685858601,701.1718001648575,240.0,123.0
393.31075670809656,698.2650628997255,240.0,123.0
392.568544830333,695.3583256345936,240.0,123.0
391.82633295256943,692.4515883694617,240.0,123.0
391.08412107480586,689.5448511043297,240.0,123.0
390.3419091970423,686.6381138391978,240.0,123.0
389.59969731927873,683.7313765740658,240.0,123.0
388.85748544151517,680.8246393089339,240.0,123.0
388.1152735637516,677.917902043802,240.0,123.0
387.37306168598803,675.01116477867,240.0,123.0
386.63084980822447,672.1044275135381,240.0,123.0
385.8886379304609,669.1976902484062,240.0,123.0
385.14642605269734,666.2909529832742,240.0,123.0
384.40421417493377,663.3842157181423,240.0,123.0
383.6620022971702,660.4774784530103,240.0,123.0
382.91979041940664,657.5707411878784,240.0,123.0
382.1775785416431,654.6640039227465,240.0,123.0
381.4353666638795,651.7572666576145,240.0,123.0
380.69315478611594,648.8505293924826,240.0,123.0
379.9509429083524,645.9437921273507,240.0,123.0
379.2087310305888,643.0370548622187,240.0,123.0
378.46651915282524,640.1303175970868,240.0,123.0
377.7243072750617,637.2235803319548,240.0,123.0
376.9820953972981,634.3168430668229,240.0,123.0
376.23988351953454,631.410105801691,240.0,123.0
375.497671641771,628.503368536559,240.0,123.0
374.7554597640074,625.5966312714271,240.0,123.0
374.01324788624385,622.6898940062952,240.0,123.0
373.2710360084803,619.7831567411632,240.0,123.0
372.5288241307167,616.8764194760313,240.0,123.0
371.78661225295315,613.9696822108994,240.0,123.0
371.0444003751896,611.0629449457674,240.0,123.0
370.302188497426,608.1562076806355,240.0,123.0
369.55997661966245,605.2494704155035,240.0,123.0
368.8177647418989,602.3427331503716,240.0,123.0
368.0755528641353,599.4359958852397,240.0,123.0
367.33334098637175,596.5292586201077,240.0,123.0
366.5911291086082,593.6225213549758,240.0,123.0
365.8489172308446,590.7157840898439,240.0,123.0
365.10670535308105,587.8090468247119,240.0,123.0
364.3644934753175,584.90230955958,240.0,123.0
363.6222815975539,581.995572294448,240.0,123.0
362.88006971979036,579.0888350293161,240.0,123.0
362.1378578420268,576.1820977641842,240.0,123.0
361.3956459642632,573.2753604990522,240.0,123.0
360.65343408649966,570.3686232339203,240.0,123.0
359.9112222087361,567.4618859687884,240.0,123.0
359.1690103309725,564.5551487036564,240.0,123.0
358.42679845320896,561.6484114385245,240.0,123.0
357.6845865754454,558.7416741733925,240.0,123.0
356.9423746976818,555.8349369082606,240.0,123.0
356.20016281991826,552.9281996431287,240.0,123.0
355.4579509421547,550.0214623779967,240.0,123.0
354.71573906439113,547.1147251128648,240.0,123.0
353.97352718662756,544.2079878477329,240.0,123.0
353.231315308864,541.3012505826009,240.0,123.0
352.48910343110043,538.394513317469,240.0,123.0
351.74689155333687,535.487776052337,240.0,123.0
351.0046796755733,532.5810387872051,240.0,123.0
350.26246779780973,529.6743015220732,240.0,123.0
349.52025592004617,526.7675642569412,240.0,123.0
348.7780440422826,523.8608269918093,240.0,123.0
348.03583216451904,520.9540897266774,240.0,123.0
347.29362028675547,518.0473524615454,240.0,123.0
346.5514084089919,515.1406151964135,240.0,123.0
345.80919653122834,512.2338779312815,240.0,123.0
345.0669846534648,509.3271406661496,240.0,123.0
344.3247727757012,506.42040340101767,240.0,123.0
343.58256089793764,503.5136661358857,240.0,123.0
342.8403490201741,500.6069288707538,240.0,123.0
342.0981371424105,497.70019160562185,240.0,123.0
341.35592526464694,494.7934543404899,240.0,123.0
340.6137133868834,491.886717075358,240.0,123.0
339.8715015091198,488.97997981022604,240.0,123.0
339.12928963135624,486.0732425450941,240.0,123.0
338.3870777535927,483.16650527996217,240.0,123.0
337.6448658758291,480.25976801483023,240.0,123.0
336.90265399806555,477.3530307496983,240.0,123.0
336.160442120302,474.44629348456635,240.0,123.0
335.4182302425384,471.5395562194344,240.0,123.0
334.67601836477485,468.6328189543025,240.0,123.0
333.9338064870113,465.72608168917054,240.0,123.0
333.1915946092477,462.8193444240386,240.0,123.0
400.0,749.75,438.0,472.0
400.0,749.25,438.0,472.0
400.0,748.5,438.0,472.0
400.0,747.5,438.0,472.0
400.0,746.25,438.0,472.0
400.0,744.75,438.0,472.0
400.0,743.0,438.0,472.0
400.0,741.0,438.0,472.0
400.0,738.75,438.0,472.0
400.0,736.25,438.0,472.0
400.0,733.5,438.0,472.0
400.0,730.5,438.0,472.0
400.149937507812,727.5037492188151,438.0,472.0
400.4494377577525,724.518736722981,438.0,472.0
400.8977521551733,721.5524234891728,438.0,472.0
401.3460665525941,718.5861102553647,438.0,472.0
401.7943809500149,715.6197970215566,438.0,472.0
402.2426953474357,712.6534837877484,438.0,472.0
402.6910097448565,709.6871705539403,438.0,472.0
403.1393241422773,706.7208573201322,438.0,472.0
403.5876385396981,703.754544086324,438.0,472.0
404.0359529371189,700.7882308525159,438.0,472.0
404.4842673345397,697.8219176187077,438.0,472.0
404.9325817319605,694.8556043848996,438.0,472.0
405.3808961293813,691.8892911510915,438.0,472.0
405.8292105268021,688.9229779172833,438.0,472.0
406.2775249242229,685.9566646834752,438.0,472.0
406.7258393216437,682.9903514496671,438.0,472.0
407.1741537190645,680.0240382158589,438.0,472.0
407.6224681164853,677.0577249820508,438.0,472.0
408.0707825139061,674.0914117482426,438.0,472.0
408.5190969113269,671.1250985144345,438.0,472.0
408.9674113087477,668.1587852806264,438.0,472.0
409.41572570616853,665.1924720468182,438.0,472.0
409.86404010358933,662.2261588130101,438.0,472.0
410.31235450101013,659.259845579202,438.0,472.0
410.76066889843094,656.2935323453938,438.0,472.0
411.20898329585174,653.3272191115857,438.0,472.0
411.65729769327254,650.3609058777776,438.0,472.0
412.10561209069334,647.3945926439694,438.0,472.0
412.55392648811414,644.4282794101613,438.0,472.0
413.00224088553495,641.4619661763531,438.0,472.0
413.45055528295575,638.495652942545,438.0,472.0
413.89886968037655,635.5293397087369,438.0,472.0
414.34718407779735,632.5630264749287,438.0,472.0
414.79549847521815,629.5967132411206,438.0,472.0
415.24381287263896,626.6304000073125,438.0,472.0
415.69212727005976,623.6640867735043,438.0,472.0
416.14044166748056,620.6977735396962,438.0,472.0
400.0,749.75,410.0,289.0
400.0,749.25,410.0,289.0
400.0,748.5,410.0,289.0
400.0,747.5,410.0,289.0
400.0,746.25,410.0,289.0
400.0,744.75,410.0,289.0
400.0,743.0,410.0,289.0
400.0,741.0,410.0,289.0
400.0,738.75,410.0,289.0
400.0,736.25,410.0,289.0
400.0,733.5,410.0,289.0
400.0,730.5,410.0,289.0
400.0,727.5,410.0,289.0
400.0,724.5,410.0,289.0
400.0,721.5,410.0,289.0
400.0,718.5,410.0,289.0
400.0,715.5,410.0,289.0
400.0,712.5,410.0,289.0
400.0,709.5,410.0,289.0
400.149937507812,706.5037492188151,410.0,289.0
400.299875015624,703.5074984376301,410.0,289.0
400.44981252343604,700.5112476564452,410.0,289.0
400.59975003124805,697.5149968752603,410.0,289.0
400.74968753906006,694.5187460940754,410.0,289.0
400.8996250468721,691.5224953128904,410.0,289.0
401.0495625546841,688.5262445317055,410.0,289.0
401.1995000624961,685.5299937505206,410.0,289.0
401.3494375703081,682.5337429693357,410.0,289.0
401.4993750781201,679.5374921881507,410.0,289.0
401.64931258593214,676.5412414069658,410.0,289.0
401.79925009374415,673.5449906257809,410.0,289.0
401.94918760155616,670.548739844596,410.0,289.0
402.0991251093682,667.552489063411,410.0,289.0
402.2490626171802,664.5562382822261,410.0,289.0
402.3990001249922,661.5599875010412,410.0,289.0
402.5489376328042,658.5637367198563,410.0,289.0
402.6988751406162,655.5674859386713,410.0,289.0
402.84881264842824,652.5712351574864,410.0,289.0
402.99875015624025,649.5749843763015,410.0,289.0
403.14868766405226,646.5787335951165,410.0,289.0
403.2986251718643,643.5824828139316,410.0,289.0
403.4485626796763,640.5862320327467,410.0,289.0
403.5985001874883,637.5899812515618,410.0,289.0
403.7484376953003,634.5937304703768,410.0,289.0
403.8983752031123,631.5974796891919,410.0,289.0
404.04831271092434,628.601228908007,410.0,289.0
404.19825021873635,625.6049781268221,410.0,289.0
404.34818772654836,622.6087273456371,410.0,289.0
404.4981252343604,619.6124765644522,410.0,289.0
404.6480627421724,616.6162257832673,410.0,289.0
404.7980002499844,613.6199750020824,410.0,289.0
404.9479377577964,610.6237242208974,410.0,289.0
405.0978752656084,607.6274734397125,410.0,289.0
405.24781277342043,604.6312226585276,410.0,289.0
405.39775028123245,601.6349718773427,410.0,289.0
405.54768778904446,598.6387210961577,410.0,289.0
405.6976252968565,595.6424703149728,410.0,289.0
405.8475628046685,592.6462195337879,410.0,289.0
405.9975003124805,589.649968752603,410.0,289.0
406.1474378202925,586.653717971418,410.0,289.0
406.2973753281045,583.6574671902331,410.0,289.0
406.44731283591653,580.6612164090482,410.0,289.0
406.59725034372855,577.6649656278632,410.0,289.0
406.74718785154056,574.6687148466783,410.0,289.0
406.8971253593526,571.6724640654934,410.0,289.0
407.0470628671646,568.6762132843085,410.0,289.0
407.1970003749766,565.6799625031235,410.0,289.0
407.3469378827886,562.6837117219386,410.0,289.0
407.4968753906006,559.6874609407537,410.0,289.0
407.64681289841263,556.6912101595688,410.0,289.0
407.79675040622465,553.6949593783838,410.0,289.0
407.94668791403666,550.6987085971989,410.0,289.0
408.09662542184867,547.702457816014,410.0,289.0
408.2465629296607,544.706207034829,410.0,289.0
408.3965004374727,541.7099562536441,410.0,289.0
408.5464379452847,538.7137054724592,410.0,289.0
408.6963754530967,535.7174546912743,410.0,289.0
408.84631296090873,532.7212039100893,410.0,289.0
408.99625046872075,529.7249531289044,410.0,289.0
409.14618797653276,526.7287023477195,410.0,289.0
409.29612548434477,523.7324515665346,410.0,289.0
409.4460629921568,520.7362007853496,410.0,289.0
409.5960004999688,517.7399500041647,410.0,289.0
409.7459380077808,514.7436992229798,410.0,289.0
409.8958755155928,511.74744844179486,410.0,289.0
410.04581302340483,508.75119766060993,410.0,289.0
410.19575053121685,505.754946879425,410.0,289.0
410.34568803902886,502.7586960982401,410.0,289.0
410.49562554684087,499.76244531705515,410.0,289.0
410.6455630546529,496.7661945358702,410.0,289.0
410.7955005624649,493.7699437546853,410.0,289.0
410.9454380702769,490.7736929735004,410.0,289.0
411.0953755780889,487.77744219231545,410.0,289.0
400.0,749.75,69.0,234.0
400.0,749.25,69.0,234.0
400.0,748.5,69.0,234.0
400.0,747.5,69.0,234.0
400.0,746.25,69.0,234.0
400.0,744.75,69.0,234.0
400.0,743.0,69.0,234.0
400.0,741.0,69.0,234.0
400.0,738.75,69.0,234.0
400.0,736.25,69.0,234.0
400.0,733.5,69.0,234.0
400.0,730.5,69.0,234.0
399.850062492188,727.5037492188151,69.0,234.0
399.5505622422475,724.518736722981,69.0,234.0
399.1022478448267,721.5524234891728,69.0,234.0
398.5062398524415,718.6122237556491,69.0,234.0
397.76402797467796,715.7054864905172,69.0,234.0
396.8774673546939,712.8394770231404,69.0,234.0
395.84877393232756,710.0213588845983,69.0,234.0
394.6805189054016,707.2581759025896,69.0,234.0
393.37562230306787,704.5568345955317,69.0,234.0
391.9373456872553,701.9240869098605,69.0,234.0
390.3692840004633,699.3665133436821,69.0,234.0
388.80122231367136,696.8089397775036,69.0,234.0
387.2331606268794,694.2513662113251,69.0,234.0
385.66509894008743,691.6937926451467,69.0,234.0
384.09703725329547,689.1362190789682,69.0,234.0
382.5289755665035,686.5786455127898,69.0,234.0
380.8350481463184,684.1026386680608,69.0,234.0
379.1411207261333,681.6266318233318,69.0,234.0
377.4471933059482,679.1506249786028,69.0,234.0
375.7532658857631,676.6746181338738,69.0,234.0
374.059338465578,674.1986112891448,69.0,234.0
372.3654110453929,671.7226044444158,69.0,234.0
370.67148362520777,669.2465975996868,69.0,234.0
368.97755620502267,666.7705907549578,69.0,234.0
367.28362878483756,664.2945839102288,69.0,234.0
365.58970136465246,661.8185770654998,69.0,234.0
363.89577394446735,659.3425702207708,69.0,234.0
362.20184652428225,656.8665633760418,69.0,234.0
360.50791910409714,654.3905565313128,69.0,234.0
358.81399168391204,651.9145496865838,69.0,234.0
357.12006426372693,649.4385428418548,69.0,234.0
355.4261368435418,646.9625359971258,69.0,234.0
353.7322094233567,644.4865291523968,69.0,234.0
352.0382820031716,642.0105223076678,69.0,234.0
350.3443545829865,639.5345154629388,69.0,234.0
348.6504271628014,637.0585086182098,69.0,234.0
346.9564997426163,634.5825017734808,69.0,234.0
345.2625723224312,632.1064949287518,69.0,234.0
343.5686449022461,629.6304880840228,69.0,234.0
341.874717482061,627.1544812392938,69.0,234.0
340.1807900618759,624.6784743945648,69.0,234.0
338.4868626416908,622.2024675498358,69.0,234.0
336.7929352215057,619.7264607051068,69.0,234.0
335.09900780132057,617.2504538603778,69.0,234.0
333.40508038113546,614.7744470156488,69.0,234.0
331.71115296095036,612.2984401709198,69.0,234.0
330.01722554076525,609.8224333261908,69.0,234.0
328.32329812058015,607.3464264814618,69.0,234.0
326.62937070039504,604.8704196367328,69.0,234.0
324.93544328020994,602.3944127920038,69.0,234.0
323.24151586002483,599.9184059472748,69.0,234.0
321.5475884398397,597.4423991025458,69.0,234.0
319.8536610196546,594.9663922578168,69.0,234.0
318.1597335994695,592.4903854130878,69.0,234.0
316.4658061792844,590.0143785683588,69.0,234.0
314.7718787590993,587.5383717236298,69.0,234.0
313.0779513389142,585.0623648789008,69.0,234.0
311.3840239187291,582.5863580341718,69.0,234.0
309.690096498544,580.1103511894428,69.0,234.0
307.9961690783589,577.6343443447138,69.0,234.0
306.3022416581738,575.1583374999848,69.0,234.0
304.6083142379887,572.6823306552558,69.0,234.0
302.9143868178036,570.2063238105268,69.0,234.0
301.22045939761847,567.7303169657978,69.0,234.0
299.52653197743336,565.2543101210688,69.0,234.0
297.83260455724826,562.7783032763398,69.0,234.0
296.13867713706315,560.3022964316108,69.0,234.0
294.44474971687805,557.8262895868818,69.0,234.0
292.75082229669295,555.3502827421528,69.0,234.0
291.05689487650784,552.8742758974238,69.0,234.0
289.36296745632274,550.3982690526948,69.0,234.0
287.66904003613763,547.9222622079658,69.0,234.0
285.9751126159525,545.4462553632368,69.0,234.0
284.2811851957674,542.9702485185078,69.0,234.0
282.5872577755823,540.4942416737788,69.0,234.0
280.8933303553972,538.0182348290498,69.0,234.0
279.1994029352121,535.5422279843208,69.0,234.0
277.505475515027,533.0662211395918,69.0,234.0
275.8115480948419,530.5902142948628,69.0,234.0
274.1176206746568,528.1142074501338,69.0,234.0
272.4236932544717,525.6382006054048,69.0,234.0
270.7297658342866,523.1621937606758,69.0,234.0
269.0358384141015,520.6861869159468,69.0,234.0
267.3419109939164,518.2101800712178,69.0,234.0
265.64798357373127,515.7341732264888,69.0,234.0
263.95405615354616,513.2581663817598,69.0,234.0
262.26012873336106,510.78215953703074,69.0,234.0
260.56620131317595,508.3061526923017,69.0,234.0
258.87227389299085,505.8301458475726,69.0,234.0
257.17834647280574,503.35413900284357,69.0,234.0
255.48441905262064,500.8781321581145,69.0,234.0
253.79049163243553,498.40212531338545,69.0,234.0
252.09656421225043,495.9261184686564,69.0,234.0
250.40263679206532,493.45011162392734,69.0,234.0
248.70870937188022,490.9741047791983,69.0,234.0
247.0147819516951,488.49809793446923,69.0,234.0
245.32085453151,486.0220910897402,69.0,234.0
243.6269271113249,483.5460842450111,69.0,234.0
241.9329996911398,481.07007740028206,69.0,234.0
240.2390722709547,478.594070555553,69.0,234.0
238.5451448507696,476.11806371082395,69.0,234.0
236.85121743058448,473.6420568660949,69.0,234.0
235.15729001039938,471.16605002136583,69.0,234.0
233.46336259021427,468.6900431766368,69.0,234.0
231.76943517002917,466.2140363319077,69.0,234.0
230.07550774984406,463.73802948717866,69.0,234.0
228.38158032965896,461.2620226424496,69.0,234.0
226.68765290947385,458.78601579772055,69.0,234.0
224.99372548928875,456.3100089529915,69.0,234.0
223.29979806910364,453.83400210826244,69.0,234.0
221.60587064891854,451.3579952635334,69.0,234.0
219.91194322873343,448.8819884188043,69.0,234.0
218.21801580854833,446.40598157407527,69.0,234.0
216.52408838836323,443.9299747293462,69.0,234.0
214.83016096817812,441.45396788461716,69.0,234.0
213.13623354799302,438.9779610398881,69.0,234.0
211.4423061278079,436.50195419515904,69.0,234.0
209.7483787076228,434.02594735043,69.0,234.0
208.0544512874377,431.54994050570093,69.0,234.0
206.3605238672526,429.0739336609719,69.0,234.0
204.6665964470675,426.5979268162428,69.0,234.0
202.9726690268824,424.12191997151376,69.0,234.0
201.27874160669728,421.6459131267847,69.0,234.0
199.58481418651218,419.16990628205565,69.0,234.0
197.89088676632707,416.6938994373266,69.0,234.0
196.19695934614197,414.21789259259754,69.0,234.0
194.50303192595686,411.7418857478685,69.0,234.0
192.80910450577176,409.2658789031394,69.0,234.0
191.11517708558665,406.78987205841037,69.0,234.0
189.42124966540155,404.3138652136813,69.0,234.0
187.72732224521644,401.83785836895225,69.0,234.0
186.03339482503134,399.3618515242232,69.0,234.0
184.33946740484623,396.88584467949414,69.0,234.0
182.64553998466113,394.4098378347651,69.0,234.0
180.95161256447602,391.93383099003603,69.0,234.0
179.25768514429092,389.457824145307,69.0,234.0
177.5637577241058,386.9818173005779,69.0,234.0
175.8698303039207,384.50581045584886,69.0,234.0
174.1759028837356,382.0298036111198,69.0,234.0
172.4819754635505,379.55379676639075,69.0,234.0
170.7880480433654,377.0777899216617,69.0,234.0
169.0941206231803,374.60178307693263,69.0,234.0
167.40019320299518,372.1257762322036,69.0,234.0
165.70626578281008,369.6497693874745,69.0,234.0
164.01233836262497,367.17376254274546,69.0,234.0
162.31841094243987,364.6977556980164,69.0,234.0
160.62448352225476,362.22174885328735,69.0,234.0
158.93055610206966,359.7457420085583,69.0,234.0
157.23662868188455,357.26973516382924,69.0,234.0
155.54270126169945,354.7937283191002,69.0,234.0
153.84877384151434,352.3177214743711,69.0,234.0
152.15484642132924,349.84171462964207,69.0,234.0
150.46091900114413,347.365707784913,69.0,234.0
148.76699158095903,344.88970094018396,69.0,234.0
147.07306416077392,342.4136940954549,69.0,234.0
145.37913674058882,339.93768725072584,69.0,234.0
143.68520932040371,337.4616804059968,69.0,234.0
141.9912819002186,334.98567356126773,69.0,234.0
140.2973544800335,332.5096667165387,69.0,234.0
138.6034270598484,330.0336598718096,69.0,234.0
400.0,749.75,370.0,59.0
400.0,749.25,370.0,59.0
400.0,748.5,370.0,59.0
400.0,747.5,370.0,59.0
400.0,746.25,370.0,59.0
400.0,744.75,370.0,59.0
400.0,743.0,370.0,59.0
400.0,741.0,370.0,59.0
400.0,738.75,370.0,59.0
400.0,736.25,370.0,59.0
400.0,733.5,370.0,59.0
400.0,730.5,370.0,59.0
399.850062492188,727.5037492188151,370.0,59.0
399.700124984376,724.5074984376301,370.0,59.0
399.55018747656396,721.5112476564452,370.0,59.0
399.40024996875195,718.5149968752603,370.0,59.0
399.25031246093994,715.5187460940754,370.0,59.0
399.1003749531279,712.5224953128904,370.0,59.0
398.9504374453159,709.5262445317055,370.0,59.0
398.8004999375039,706.5299937505206,370.0,59.0
398.6505624296919,703.5337429693357,370.0,59.0
398.5006249218799,700.5374921881507,370.0,59.0
398.35068741406786,697.5412414069658,370.0,59.0
398.20074990625585,694.5449906257809,370.0,59.0
398.05081239844384,691.548739844596,370.0,59.0
397.9008748906318,688.552489063411,370.0,59.0
397.7509373828198,685.5562382822261,370.0,59.0
397.6009998750078,682.5599875010412,370.0,59.0
397.4510623671958,679.5637367198563,370.0,59.0
397.3011248593838,676.5674859386713,370.0,59.0
397.15118735157176,673.5712351574864,370.0,59.0
397.00124984375975,670.5749843763015,370.0,59.0
396.85131233594774,667.5787335951165,370.0,59.0
396.7013748281357,664.5824828139316,370.0,59.0
396.5514373203237,661.5862320327467,370.0,59.0
396.4014998125117,658.5899812515618,370.0,59.0
396.2515623046997,655.5937304703768,370.0,59.0
396.1016247968877,652.5974796891919,370.0,59.0
395.95168728907566,649.601228908007,370.0,59.0
395.80174978126365,646.6049781268221,370.0,59.0
395.65181227345164,643.6087273456371,370.0,59.0
395.5018747656396,640.6124765644522,370.0,59.0
395.3519372578276,637.6162257832673,370.0,59.0
395.2019997500156,634.6199750020824,370.0,59.0
395.0520622422036,631.6237242208974,370.0,59.0
394.9021247343916,628.6274734397125,370.0,59.0
394.75218722657957,625.6312226585276,370.0,59.0
394.60224971876755,622.6349718773427,370.0,59.0
394.45231221095554,619.6387210961577,370.0,59.0
394.3023747031435,616.6424703149728,370.0,59.0
394.1524371953315,613.6462195337879,370.0,59.0
394.0024996875195,610.649968752603,370.0,59.0
393.8525621797075,607.653717971418,370.0,59.0
393.7026246718955,604.6574671902331,370.0,59.0
393.55268716408347,601.6612164090482,370.0,59.0
393.40274965627145,598.6649656278632,370.0,59.0
393.25281214845944,595.6687148466783,370.0,59.0
393.1028746406474,592.6724640654934,370.0,59.0
392.9529371328354,589.6762132843085,370.0,59.0
392.8029996250234,586.6799625031235,370.0,59.0
392.6530621172114,583.6837117219386,370.0,59.0
392.5031246093994,580.6874609407537,370.0,59.0
392.35318710158737,577.6912101595688,370.0,59.0
392.20324959377535,574.6949593783838,370.0,59.0
392.05331208596334,571.6987085971989,370.0,59.0
391.90337457815133,568.702457816014,370.0,59.0
391.7534370703393,565.706207034829,370.0,59.0
391.6034995625273,562.7099562536441,370.0,59.0
391.4535620547153,559.7137054724592,370.0,59.0
391.3036245469033,556.7174546912743,370.0,59.0
391.15368703909127,553.7212039100893,370.0,59.0
391.00374953127925,550.7249531289044,370.0,59.0
400.0,749.75,663.0,150.0
400.0,749.25,663.0,150.0
400.0,748.5,663.0,150.0
400.0,747.5,663.0,150.0
400.0,746.25,663.0,150.0
400.0,744.75,663.0,150.0
400.0,743.0,663.0,150.0
400.0,741.0,663.0,150.0
400.0,738.75,663.0,150.0
400.0,736.25,663.0,150.0
400.0,733.5,663.0,150.0
400.0,730.5,663.0,150.0
400.149937507812,727.5037492188151,663.0,150.0
400.4494377577525,724.518736722981,663.0,150.0
400.8977521551733,721.5524234891728,663.0,150.0
401.4937601475585,718.6122237556491,663.0,150.0
402.23597202532204,715.7054864905172,663.0,150.0
403.1225326453061,712.8394770231404,663.0,150.0
404.15122606767244,710.0213588845983,663.0,150.0
405.1799194900388,707.2032407460562,663.0,150.0
406.20861291240516,704.3851226075141,663.0,150.0
407.2373063347715,701.567004468972,663.0,150.0
408.2659997571379,698.7488863304299,663.0,150.0
409.29469317950424,695.9307681918878,663.0,150.0
410.3233866018706,693.1126500533456,663.0,150.0
411.35208002423695,690.2945319148035,663.0,150.0
412.52033505116293,687.5313489327949,663.0,150.0
413.6885900780889,684.7681659507863,663.0,150.0
414.8568451050149,682.0049829687777,663.0,150.0
416.02510013194086,679.241799986769,663.0,150.0
417.19335515886684,676.4786170047604,663.0,150.0
418.3616101857928,673.7154340227518,663.0,150.0
419.5298652127188,670.9522510407431,663.0,150.0
420.69812023964477,668.1890680587345,663.0,150.0
421.86637526657074,665.4258850767259,663.0,150.0
423.0346302934967,662.6627020947172,663.0,150.0
424.2028853204227,659.8995191127086,663.0,150.0
425.37114034734867,657.1363361307,663.0,150.0
426.53939537427465,654.3731531486914,663.0,150.0
427.7076504012006,651.6099701666827,663.0,150.0
428.8759054281266,648.8467871846741,663.0,150.0
430.0441604550526,646.0836042026655,663.0,150.0
431.21241548197855,643.3204212206568,663.0,150.0
432.38067050890453,640.5572382386482,663.0,150.0
433.5489255358305,637.7940552566396,663.0,150.0
434.8538221381642,635.0927139495816,663.0,150.0
436.15871874049793,632.3913726425236,663.0,150.0
437.46361534283164,629.6900313354656,663.0,150.0
438.76851194516536,626.9886900284076,663.0,150.0
440.07340854749907,624.2873487213496,663.0,150.0
441.3783051498328,621.5860074142917,663.0,150.0
442.6832017521665,618.8846661072337,663.0,150.0
443.9880983545002,616.1833248001757,663.0,150.0
445.2929949568339,613.4819834931177,663.0,150.0
446.59789155916764,610.7806421860597,663.0,150.0
447.90278816150135,608.0793008790017,663.0,150.0
449.20768476383506,605.3779595719437,663.0,150.0
450.5125813661688,602.6766182648857,663.0,150.0
451.8174779685025,599.9752769578278,663.0,150.0
453.1223745708362,597.2739356507698,663.0,150.0
454.4272711731699,594.5725943437118,663.0,150.0
455.7321677755036,591.8712530366538,663.0,150.0
457.03706437783734,589.1699117295958,663.0,150.0
458.34196098017105,586.4685704225378,663.0,150.0
459.64685758250477,583.7672291154798,663.0,150.0
460.9517541848385,581.0658878084218,663.0,150.0
462.2566507871722,578.3645465013639,663.0,150.0
463.5615473895059,575.6632051943059,663.0,150.0
464.8664439918396,572.9618638872479,663.0,150.0
466.17134059417333,570.2605225801899,663.0,150.0
467.47623719650704,567.5591812731319,663.0,150.0
468.78113379884076,564.8578399660739,663.0,150.0
470.08603040117447,562.1564986590159,663.0,150.0
471.3909270035082,559.455157351958,663.0,150.0
472.6958236058419,556.7538160449,663.0,150.0
474.0007202081756,554.052474737842,663.0,150.0
475.3056168105093,551.351133430784,663.0,150.0
476.61051341284303,548.649792123726,663.0,150.0
477.91541001517675,545.948450816668,663.0,150.0
479.22030661751046,543.24710950961,663.0,150.0
480.5252032198442,540.545768202552,663.0,150.0
481.8300998221779,537.844426895494,663.0,150.0
483.1349964245116,535.1430855884361,663.0,150.0
484.4398930268453,532.4417442813781,663.0,150.0
485.744789629179,529.7404029743201,663.0,150.0
487.04968623151274,527.0390616672621,663.0,150.0
488.35458283384645,524.3377203602041,663.0,150.0
489.65947943618016,521.6363790531461,663.0,150.0
490.9643760385139,518.9350377460881,663.0,150.0
492.2692726408476,516.2336964390302,663.0,150.0
493.5741692431813,513.5323551319722,663.0,150.0
494.879065845515,510.8310138249141,663.0,150.0
496.1839624478487,508.1296725178561,663.0,150.0
497.48885905018244,505.42833121079804,663.0,150.0
498.79375565251615,502.72698990374,663.0,150.0
500.09865225484987,500.02564859668195,663.0,150.0
501.4035488571836,497.3243072896239,663.0,150.0
502.7084454595173,494.62296598256586,663.0,150.0
504.013342061851,491.9216246755078,663.0,150.0
505.3182386641847,489.22028336844977,663.0,150.0
506.62313526651843,486.5189420613917,663.0,150.0
507.92803186885214,483.8176007543337,663.0,150.0
509.23292847118586,481.11625944727564,663.0,150.0
510.53782507351957,478.4149181402176,663.0,150.0
511.8427216758533,475.71357683315955,663.0,150.0
513.147618278187,473.0122355261015,663.0,150.0
514.4525148805207,470.31089421904346,663.0,150.0
515.7574114828543,467.6095529119854,663.0,150.0
517.062308085188,464.9082116049274,663.0,150.0
518.3672046875216,462.20687029786933,663.0,150.0
519.6721012898553,459.5055289908113,663.0,150.0
520.9769978921889,456.80418768375324,663.0,150.0
522.2818944945226,454.1028463766952,663.0,150.0
523.5867910968562,451.40150506963715,663.0,150.0
524.8916876991899,448.7001637625791,663.0,150.0
526.1965843015236,445.99882245552106,663.0,150.0
527.5014809038572,443.297481148463,663.0,150.0
528.8063775061909,440.596139841405,663.0,150.0
530.1112741085245,437.89479853434693,663.0,150.0
531.4161707108582,435.1934572272889,663.0,150.0
532.7210673131918,432.49211592023084,663.0,150.0
534.0259639155255,429.7907746131728,663.0,150.0
535.3308605178592,427.08943330611476,663.0,150.0
536.6357571201928,424.3880919990567,663.0,150.0
537.9406537225265,421.68675069199867,663.0,150.0
539.2455503248601,418.9854093849406,663.0,150.0
540.5504469271938,416.2840680778826,663.0,150.0
541.8553435295274,413.58272677082454,663.0,150.0
543.1602401318611,410.8813854637665,663.0,150.0
544.4651367341947,408.18004415670845,663.0,150.0
545.7700333365284,405.4787028496504,663.0,150.0
547.074929938862,402.77736154259236,663.0,150.0
548.3798265411957,400.0760202355343,663.0,150.0
549.6847231435294,397.37467892847627,663.0,150.0
550.989619745863,394.6733376214182,663.0,150.0
552.2945163481967,391.9719963143602,663.0,150.0
553.5994129505303,389.27065500730214,663.0,150.0
554.904309552864,386.5693137002441,663.0,150.0
556.2092061551976,383.86797239318605,663.0,150.0
557.5141027575313,381.166631086128,663.0,150.0
558.818999359865,378.46528977906996,663.0,150.0
560.1238959621986,375.7639484720119,663.0,150.0
561.4287925645323,373.0626071649539,663.0,150.0
562.7336891668659,370.36126585789583,663.0,150.0
563.9019441937919,367.5980828758872,663.0,150.0
565.0701992207179,364.83489989387857,663.0,150.0
566.2384542476439,362.07171691186994,663.0,150.0
567.4067092745698,359.3085339298613,663.0,150.0
568.5749643014958,356.5453509478527,663.0,150.0
569.7432193284218,353.78216796584405,663.0,150.0
570.9114743553478,351.0189849838354,663.0,150.0
572.0797293822737,348.2558020018268,663.0,150.0
573.2479844091997,345.49261901981816,663.0,150.0
574.4162394361257,342.72943603780953,663.0,150.0
575.5844944630517,339.9662530558009,663.0,150.0
576.7527494899776,337.2030700737923,663.0,150.0
577.9210045169036,334.43988709178365,663.0,150.0
579.0892595438296,331.676704109775,663.0,150.0
580.2575145707556,328.9135211277664,663.0,150.0
400.0,749.75,648.0,382.0
400.0,749.25,648.0,382.0
400.0,748.5,648.0,382.0
400.0,747.5,648.0,382.0
400.0,746.25,648.0,382.0
400.0,744.75,648.0,382.0
400.0,743.0,648.0,382.0
400.0,741.0,648.0,382.0
400.0,738.75,648.0,382.0
400.0,736.25,648.0,382.0
400.0,733.5,648.0,382.0
400.0,730.5,648.0,382.0
400.149937507812,727.5037492188151,648.0,382.0
400.4494377577525,724.518736722981,648.0,382.0
400.8977521551733,721.5524234891728,648.0,382.0
401.4937601475585,718.6122237556491,648.0,382.0
402.23597202532204,715.7054864905172,648.0,382.0
403.1225326453061,712.8394770231404,648.0,382.0
404.15122606767244,710.0213588845983,648.0,382.0
405.3194810945984,707.2581759025896,648.0,382.0
406.62437769693213,704.5568345955317,648.0,382.0
408.0626543127447,701.9240869098605,648.0,382.0
409.6307159995367,699.3665133436821,648.0,382.0
411.3246434197218,696.8905064989531,648.0,382.0
413.0185708399069,694.4144996542241,648.0,382.0
414.712498260092,691.9384928094951,648.0,382.0
416.4064256802771,689.4624859647661,648.0,382.0
418.1003531004622,686.9864791200371,648.0,382.0
419.7942805206473,684.5104722753081,648.0,382.0
421.4882079408324,682.0344654305791,648.0,382.0
423.1821353610175,679.5584585858501,648.0,382.0
424.8760627812026,677.0824517411211,648.0,382.0
426.5699902013877,674.6064448963921,648.0,382.0
428.26391762157283,672.1304380516631,648.0,382.0
429.95784504175793,669.6544312069341,648.0,382.0
431.65177246194304,667.1784243622051,648.0,382.0
433.34569988212814,664.7024175174761,648.0,382.0
435.03962730231325,662.2264106727471,648.0,382.0
436.73355472249835,659.7504038280181,648.0,382.0
438.5491139397065,657.3621524323709,648.0,382.0
440.36467315691465,654.9739010367236,648.0,382.0
442.1802323741228,652.5856496410764,648.0,382.0
443.99579159133094,650.1973982454292,648.0,382.0
445.8113508085391,647.809146849782,648.0,382.0
447.62691002574724,645.4208954541348,648.0,382.0
449.4424692429554,643.0326440584876,648.0,382.0
451.25802846016353,640.6443926628403,648.0,382.0
453.0735876773717,638.2561412671931,648.0,382.0
454.8891468945798,635.8678898715459,648.0,382.0
456.70470611178797,633.4796384758987,648.0,382.0
458.5202653289961,631.0913870802515,648.0,382.0
460.33582454620426,628.7031356846043,648.0,382.0
462.1513837634124,626.314884288957,648.0,382.0
463.96694298062056,623.9266328933098,648.0,382.0
465.7825021978287,621.5383814976626,648.0,382.0
467.59806141503685,619.1501301020154,648.0,382.0
469.413620632245,616.7618787063682,648.0,382.0
471.22917984945315,614.373627310721,648.0,382.0
473.0447390666613,611.9853759150737,648.0,382.0
474.86029828386944,609.5971245194265,648.0,382.0
476.6758575010776,607.2088731237793,648.0,382.0
478.49141671828573,604.8206217281321,648.0,382.0
480.3069759354939,602.4323703324849,648.0,382.0
482.122535152702,600.0441189368377,648.0,382.0
483.9380943699102,597.6558675411904,648.0,382.0
485.7536535871183,595.2676161455432,648.0,382.0
487.56921280432647,592.879364749896,648.0,382.0
489.3847720215346,590.4911133542488,648.0,382.0
491.20033123874276,588.1028619586016,648.0,382.0
493.0158904559509,585.7146105629544,648.0,382.0
494.83144967315906,583.3263591673071,648.0,382.0
496.6470088903672,580.9381077716599,648.0,382.0
498.46256810757535,578.5498563760127,648.0,382.0
500.2781273247835,576.1616049803655,648.0,382.0
502.09368654199164,573.7733535847183,648.0,382.0
503.9092457591998,571.3851021890711,648.0,382.0
505.72480497640794,568.9968507934238,648.0,382.0
507.5403641936161,566.6085993977766,648.0,382.0
509.35592341082423,564.2203480021294,648.0,382.0
511.1714826280324,561.8320966064822,648.0,382.0
512.9870418452405,559.443845210835,648.0,382.0
514.8026010624486,557.0555938151878,648.0,382.0
516.6181602796568,554.6673424195405,648.0,382.0
518.4337194968649,552.2790910238933,648.0,382.0
520.2492787140731,549.8908396282461,648.0,382.0
522.0648379312812,547.5025882325989,648.0,382.0
523.8803971484894,545.1143368369517,648.0,382.0
525.6959563656975,542.7260854413045,648.0,382.0
527.5115155829056,540.3378340456572,648.0,382.0
529.3270748001138,537.94958265001,648.0,382.0
531.1426340173219,535.5613312543628,648.0,382.0
532.9581932345301,533.1730798587156,648.0,382.0
534.7737524517382,530.7848284630684,648.0,382.0
400.0,749.75,139.0,157.0
400.0,749.25,139.0,157.0
400.0,748.5,139.0,157.0
400.0,747.5,139.0,157.0
400.0,746.25,139.0,157.0
400.0,744.75,139.0,157.0
400.0,743.0,139.0,157.0
400.0,741.0,139.0,157.0
400.0,738.75,139.0,157.0
400.0,736.25,139.0,157.0
400.0,733.5,139.0,157.0
400.0,730.5,139.0,157.0
399.850062492188,727.5037492188151,139.0,157.0
399.5505622422475,724.518736722981,139.0,157.0
399.1022478448267,721.5524234891728,139.0,157.0
398.5062398524415,718.6122237556491,139.0,157.0
397.76402797467796,715.7054864905172,139.0,157.0
396.8774673546939,712.8394770231404,139.0,157.0
395.84877393232756,710.0213588845983,139.0,157.0
394.6805189054016,707.2581759025896,139.0,157.0
393.5122638784756,704.494992920581,139.0,157.0
392.34400885154963,701.7318099385724,139.0,157.0
391.17575382462365,698.9686269565638,139.0,157.0
390.0074987976977,696.2054439745551,139.0,157.0
388.8392437707717,693.4422609925465,139.0,157.0
387.6709887438457,690.6790780105379,139.0,157.0
386.50273371691975,687.9158950285292,139.0,157.0
385.3344786899938,685.1527120465206,139.0,157.0
384.1662236630678,682.389529064512,139.0,157.0
382.9979686361418,679.6263460825033,139.0,157.0
381.82971360921584,676.8631631004947,139.0,157.0
380.66145858228987,674.0999801184861,139.0,157.0
379.4932035553639,671.3367971364775,139.0,157.0
378.3249485284379,668.5736141544688,139.0,157.0
377.15669350151194,665.8104311724602,139.0,157.0
375.98843847458596,663.0472481904516,139.0,157.0
374.82018344766,660.2840652084429,139.0,157.0
373.651928420734,657.5208822264343,139.0,157.0
372.48367339380803,654.7576992444257,139.0,157.0
371.1787767914743,652.0563579373677,139.0,157.0
369.8738801891406,649.3550166303097,139.0,157.0
368.5689835868069,646.6536753232517,139.0,157.0
367.2640869844732,643.9523340161937,139.0,157.0
365.95919038213947,641.2509927091357,139.0,157.0
364.65429377980576,638.5496514020778,139.0,157.0
363.34939717747204,635.8483100950198,139.0,157.0
362.04450057513833,633.1469687879618,139.0,157.0
360.7396039728046,630.4456274809038,139.0,157.0
359.4347073704709,627.7442861738458,139.0,157.0
358.1298107681372,625.0429448667878,139.0,157.0
356.8249141658035,622.3416035597298,139.0,157.0
355.52001756346976,619.6402622526718,139.0,157.0
354.21512096113605,616.9389209456139,139.0,157.0
352.91022435880234,614.2375796385559,139.0,157.0
351.6053277564686,611.5362383314979,139.0,157.0
350.3004311541349,608.8348970244399,139.0,157.0
348.9955345518012,606.1335557173819,139.0,157.0
347.6906379494675,603.4322144103239,139.0,157.0
346.3857413471338,600.7308731032659,139.0,157.0
345.08084474480006,598.029531796208,139.0,157.0
343.77594814246635,595.32819048915,139.0,157.0
342.47105154013263,592.626849182092,139.0,157.0
341.1661549377989,589.925507875034,139.0,157.0
339.8612583354652,587.224166567976,139.0,157.0
338.5563617331315,584.522825260918,139.0,157.0
337.2514651307978,581.82148395386,139.0,157.0
335.94656852846407,579.120142646802,139.0,157.0
334.64167192613036,576.418801339744,139.0,157.0
333.33677532379664,573.7174600326861,139.0,157.0
332.03187872146293,571.0161187256281,139.0,157.0
330.7269821191292,568.3147774185701,139.0,157.0
329.4220855167955,565.6134361115121,139.0,157.0
328.1171889144618,562.9120948044541,139.0,157.0
326.8122923121281,560.2107534973961,139.0,157.0
325.50739570979437,557.5094121903381,139.0,157.0
324.20249910746065,554.8080708832802,139.0,157.0
322.89760250512694,552.1067295762222,139.0,157.0
321.5927059027932,549.4053882691642,139.0,157.0
320.2878093004595,546.7040469621062,139.0,157.0
318.9829126981258,544.0027056550482,139.0,157.0
317.6780160957921,541.3013643479902,139.0,157.0
316.3731194934584,538.6000230409322,139.0,157.0
315.06822289112466,535.8986817338742,139.0,157.0
313.76332628879095,533.1973404268163,139.0,157.0
312.45842968645724,530.4959991197583,139.0,157.0
311.1535330841235,527.7946578127003,139.0,157.0
309.8486364817898,525.0933165056423,139.0,157.0
308.5437398794561,522.3919751985843,139.0,157.0
307.2388432771224,519.6906338915263,139.0,157.0
305.9339466747887,516.9892925844683,139.0,157.0
304.62905007245496,514.2879512774103,139.0,157.0
303.32415347012125,511.5866099703523,139.0,157.0
302.01925686778753,508.88526866329426,139.0,157.0
300.7143602654538,506.1839273562362,139.0,157.0
299.4094636631201,503.48258604917817,139.0,157.0
298.1045670607864,500.7812447421201,139.0,157.0
296.7996704584527,498.0799034350621,139.0,157.0
295.49477385611897,495.37856212800403,139.0,157.0
294.18987725378526,492.677220820946,139.0,157.0
292.88498065145154,489.97587951388795,139.0,157.0
291.58008404911783,487.2745382068299,139.0,157.0
290.2751874467841,484.57319689977186,139.0,157.0
288.9702908444504,481.8718555927138,139.0,157.0
287.6653942421167,479.17051428565577,139.0,157.0
286.360497639783,476.4691729785977,139.0,157.0
285.05560103744926,473.7678316715397,139.0,157.0
283.75070443511555,471.06649036448164,139.0,157.0
282.44580783278184,468.3651490574236,139.0,157.0
281.1409112304481,465.66380775036555,139.0,157.0
279.8360146281144,462.9624664433075,139.0,157.0
278.5311180257807,460.26112513624946,139.0,157.0
277.226221423447,457.5597838291914,139.0,157.0
275.9213248211133,454.8584425221334,139.0,157.0
274.61642821877956,452.15710121507533,139.0,157.0
273.31153161644585,449.4557599080173,139.0,157.0
272.00663501411213,446.75441860095924,139.0,157.0
270.7017384117784,444.0530772939012,139.0,157.0
269.3968418094447,441.35173598684315,139.0,157.0
268.091945207111,438.6503946797851,139.0,157.0
266.7870486047773,435.94905337272706,139.0,157.0
265.48215200244357,433.247712065669,139.0,157.0
264.17725540010986,430.546370758611,139.0,157.0
262.87235879777614,427.84502945155293,139.0,157.0
261.56746219544243,425.1436881444949,139.0,157.0
260.2625655931087,422.44234683743684,139.0,157.0
258.957668990775,419.7410055303788,139.0,157.0
257.6527723884413,417.03966422332076,139.0,157.0
256.3478757861076,414.3383229162627,139.0,157.0
255.0429791837739,411.63698160920467,139.0,157.0
253.7380825814402,408.9356403021466,139.0,157.0
252.43318597910653,406.2342989950886,139.0,157.0
251.12828937677284,403.53295768803054,139.0,157.0
249.82339277443916,400.8316163809725,139.0,157.0
248.51849617210547,398.13027507391445,139.0,157.0
247.2135995697718,395.4289337668564,139.0,157.0
245.9087029674381,392.72759245979836,139.0,157.0
244.60380636510442,390.0262511527403,139.0,157.0
243.29890976277073,387.32490984568227,139.0,157.0
241.99401316043705,384.6235685386242,139.0,157.0
240.68911655810336,381.9222272315662,139.0,157.0
239.38421995576968,379.22088592450814,139.0,157.0
238.079323353436,376.5195446174501,139.0,157.0
236.7744267511023,373.81820331039205,139.0,157.0
235.46953014876863,371.116862003334,139.0,157.0
234.16463354643494,368.41552069627596,139.0,157.0
232.85973694410126,365.7141793892179,139.0,157.0
231.55484034176757,363.0128380821599,139.0,157.0
230.2499437394339,360.31149677510183,139.0,157.0
228.9450471371002,357.6101554680438,139.0,157.0
227.64015053476652,354.90881416098574,139.0,157.0
226.47189550784057,352.1456311789771,139.0,157.0
225.30364048091462,349.3824481969685,139.0,157.0
224.13538545398868,346.61926521495985,139.0,157.0
222.96713042706273,343.8560822329512,139.0,157.0
221.79887540013678,341.0928992509426,139.0,157.0
220.63062037321083,338.32971626893396,139.0,157.0
400.0,749.75,564.0,546.0
400.0,749.25,564.0,546.0
400.0,748.5,564.0,546.0
400.0,747.5,564.0,546.0
400.0,746.25,564.0,546.0
400.0,744.75,564.0,546.0
400.0,743.0,564.0,546.0
400.0,741.0,564.0,546.0
400.0,738.75,564.0,546.0
400.0,736.25,564.0,546.0
400.0,733.5,564.0,546.0
400.0,730.5,564.0,546.0
400.149937507812,727.5037492188151,564.0,546.0
400.4494377577525,724.518736722981,564.0,546.0
400.8977521551733,721.5524234891728,564.0,546.0
401.4937601475585,718.6122237556491,564.0,546.0
402.23597202532204,715.7054864905172,564.0,546.0
403.1225326453061,712.8394770231404,564.0,546.0
404.15122606767244,710.0213588845983,564.0,546.0
405.3194810945984,707.2581759025896,564.0,546.0
406.62437769693213,704.5568345955317,564.0,546.0
408.0626543127447,701.9240869098605,564.0,546.0
409.6307159995367,699.3665133436821,564.0,546.0
411.3246434197218,696.8905064989531,564.0,546.0
413.1402026369299,694.5022551033059,564.0,546.0
415.072855698643,692.2077285414524,564.0,546.0
417.11777197871305,690.0126619348309,564.0,546.0
419.1626882587831,687.8175953282094,564.0,546.0
421.31475653148163,685.727475200168,564.0,546.0
423.4668248041802,683.6373550721265,564.0,546.0
425.61889307687875,681.5472349440851,564.0,546.0
427.7709613495773,679.4571148160436,564.0,546.0
429.92302962227586,677.3669946880021,564.0,546.0
432.0750978949744,675.2768745599607,564.0,546.0
434.227166167673,673.1867544319192,564.0,546.0
436.37923444037153,671.0966343038777,564.0,546.0
438.5313027130701,669.0065141758363,564.0,546.0
440.68337098576865,666.9163940477948,564.0,546.0
442.8354392584672,664.8262739197534,564.0,546.0
444.98750753116576,662.7361537917119,564.0,546.0
447.1395758038643,660.6460336636704,564.0,546.0
449.2916440765629,658.555913535629,564.0,546.0
451.44371234926143,656.4657934075875,564.0,546.0
453.59578062196,654.375673279546,564.0,546.0
455.74784889465855,652.2855531515046,564.0,546.0
457.8999171673571,650.1954330234631,564.0,546.0
460.05198544005566,648.1053128954217,564.0,546.0
462.2040537127542,646.0151927673802,564.0,546.0
464.3561219854528,643.9250726393387,564.0,546.0
466.50819025815133,641.8349525112973,564.0,546.0
468.6602585308499,639.7448323832558,564.0,546.0
470.81232680354844,637.6547122552143,564.0,546.0
472.964395076247,635.5645921271729,564.0,546.0
475.11646334894556,633.4744719991314,564.0,546.0
477.2685316216441,631.38435187109,564.0,546.0
479.4205998943427,629.2942317430485,564.0,546.0
481.57266816704123,627.204111615007,564.0,546.0
483.7247364397398,625.1139914869656,564.0,546.0
485.87680471243834,623.0238713589241,564.0,546.0
488.0288729851369,620.9337512308826,564.0,546.0
490.18094125783546,618.8436311028412,564.0,546.0
492.333009530534,616.7535109747997,564.0,546.0
494.48507780323257,614.6633908467583,564.0,546.0
496.6371460759311,612.5732707187168,564.0,546.0
498.7892143486297,610.4831505906753,564.0,546.0
500.94128262132824,608.3930304626339,564.0,546.0
400.0,749.75,72.0,576.0
400.0,749.25,72.0,576.0
400.0,748.5,72.0,576.0
400.0,747.5,72.0,576.0
400.0,746.25,72.0,576.0
400.0,744.75,72.0,576.0
400.0,743.0,72.0,576.0
400.0,741.0,72.0,576.0
400.0,738.75,72.0,576.0
400.0,736.25,72.0,576.0
399.8750520768233,733.7531243490126,72.0,576.0
399.7376093613289,731.0065611329264,72.0,576.0
399.4630674655501,728.2702996784119,72.0,576.0
399.0521126012477,725.5511792140878,72.0,576.0
398.6037982038269,722.5848659802797,72.0,576.0
398.0077902114417,719.644666246756,72.0,576.0
397.26557833367815,716.737928981624,72.0,576.0
396.3790177136941,713.8719195142472,72.0,576.0
395.35032429132775,711.0538013757051,72.0,576.0
394.1820692644018,708.2906183936965,72.0,576.0
392.87717266206806,705.5892770866385,72.0,576.0
391.4388960462555,702.9565294009674,72.0,576.0
389.8708343594635,700.3989558347889,72.0,576.0
388.1769069392784,697.9229489900599,72.0,576.0
386.3613477220703,695.5346975944127,72.0,576.0
384.4286946603572,693.2401710325593,72.0,576.0
382.3837783802872,691.0451044259378,72.0,576.0
380.23171010758864,688.9549842978963,72.0,576.0
377.97786889216775,686.9750348602414,72.0,576.0
375.6278881632853,685.1102049554294,72.0,576.0
373.1876416489172,683.3651556870377,72.0,576.0
370.6632286944935,681.7442487694333,72.0,576.0
368.06095901771147,680.2515356257582,72.0,576.0
365.38733693752715,678.8907472614815,72.0,576.0
362.6490451167456,677.665284938829,72.0,576.0
359.8529278588439,676.578211675399,72.0,576.0
357.00597400077714,675.6322445882131,72.0,576.0
354.1590201427104,674.6862775010272,72.0,576.0
351.31206628464366,673.7403104138414,72.0,576.0
348.4651124265769,672.7943433266555,72.0,576.0
345.6181585685102,671.8483762394696,72.0,576.0
342.77120471044344,670.9024091522838,72.0,576.0
339.9242508523767,669.9564420650979,72.0,576.0
337.07729699430996,669.010474977912,72.0,576.0
334.2303431362432,668.0645078907262,72.0,576.0
331.3833892781765,667.1185408035403,72.0,576.0
328.53643542010974,666.1725737163545,72.0,576.0
325.689481562043,665.2266066291686,72.0,576.0
322.84252770397626,664.2806395419827,72.0,576.0
319.9955738459095,663.3346724547969,72.0,576.0
317.1486199878428,662.388705367611,72.0,576.0
314.30166612977604,661.4427382804251,72.0,576.0
311.4547122717093,660.4967711932393,72.0,576.0
308.60775841364256,659.5508041060534,72.0,576.0
305.7608045555758,658.6048370188676,72.0,576.0
302.9138506975091,657.6588699316817,72.0,576.0
300.06689683944234,656.7129028444958,72.0,576.0
297.2199429813756,655.76693575731,72.0,576.0
294.37298912330886,654.8209686701241,72.0,576.0
291.5260352652421,653.8750015829382,72.0,576.0
288.6790814071754,652.9290344957524,72.0,576.0
285.83212754910863,651.9830674085665,72.0,576.0
282.9851736910419,651.0371003213806,72.0,576.0
280.13821983297515,650.0911332341948,72.0,576.0
277.2912659749084,649.1451661470089,72.0,576.0
274.4443121168417,648.1991990598231,72.0,576.0
271.59735825877493,647.2532319726372,72.0,576.0
268.7504044007082,646.3072648854513,72.0,576.0
265.90345054264145,645.3612977982655,72.0,576.0
263.0564966845747,644.4153307110796,72.0,576.0
260.20954282650797,643.4693636238937,72.0,576.0
257.36258896844123,642.5233965367079,72.0,576.0
254.51563511037446,641.577429449522,72.0,576.0
251.6686812523077,640.6314623623362,72.0,576.0
248.82172739424092,639.6854952751503,72.0,576.0
245.97477353617415,638.7395281879644,72.0,576.0
243.1278196781074,637.7935611007786,72.0,576.0
240.28086582004062,636.8475940135927,72.0,576.0
237.43391196197385,635.9016269264068,72.0,576.0
400.0,749.75,155.0,697.0
400.0,749.25,155.0,697.0
400.0,748.5,155.0,697.0
400.0,747.5,155.0,697.0
400.0,746.25,155.0,697.0
399.93752603841165,745.0015621745063,155.0,697.0
399.8127342676031,743.7578069679088,155.0,697.0
399.66298414263287,742.2653007199917,155.0,697.0
399.4388269439225,740.7821441030877,155.0,697.0
399.1773102120937,739.0517947166996,155.0,697.0
398.82963888320234,737.3366782054775,155.0,697.0
398.4323002216122,735.376545049795,155.0,697.0
397.93749230310317,733.4387202063738,155.0,697.0
397.3808333947805,731.2586672575248,155.0,697.0
396.71591292979247,729.1091601569923,155.0,697.0
395.97711241313914,726.7208189341783,155.0,697.0
395.16443184482046,724.0936435890828,155.0,697.0
394.221462874318,721.5103686287525,155.0,697.0
393.1505624329692,718.9774508952446,155.0,697.0
391.9544072141633,716.5012213637748,155.0,697.0
390.6495106118296,713.7998800567168,155.0,697.0
389.21123399601703,711.1671323710457,155.0,697.0
387.64317230922506,708.6095588048672,155.0,697.0
385.94924488903996,706.1335519601382,155.0,697.0
384.13368567183187,703.745300564491,155.0,697.0
382.2010326101188,701.4507740026376,155.0,697.0
380.15611633004875,699.2557073960161,155.0,697.0
378.0040480573502,697.1655872679746,155.0,697.0
375.7502068419293,695.1856378303197,155.0,697.0
373.40022611304687,693.3208079255077,155.0,697.0
370.95997959867873,691.575758657116,155.0,697.0
368.43556664425506,689.9548517395116,155.0,697.0
365.833296967473,688.4621385958364,155.0,697.0
363.1596748872887,687.1013502315598,155.0,697.0
360.42138306650713,685.8758879089073,155.0,697.0
357.62526580860543,684.7888146454773,155.0,697.0
354.7783119505387,683.8428475582914,155.0,697.0
351.88763739428714,683.0403510724176,155.0,697.0
348.96046732080714,682.3833310111385,155.0,697.0
346.0041181308418,681.8734295824378,155.0,697.0
343.025979157729,681.5119212743357,155.0,697.0
340.03349419791687,681.2997096693325,155.0,697.0
337.0341429053488,681.2373251859233,155.0,697.0
334.0354220962243,681.3249237528271,155.0,697.0
331.0367012870998,681.4125223197309,155.0,697.0
328.0379804779753,681.5001208866347,155.0,697.0
325.0392596688508,681.5877194535385,155.0,697.0
322.04053885972627,681.6753180204423,155.0,697.0
319.04181805060176,681.7629165873461,155.0,697.0
316.04309724147726,681.8505151542499,155.0,697.0
313.04437643235275,681.9381137211537,155.0,697.0
310.04565562322824,682.0257122880575,155.0,697.0
307.04693481410374,682.1133108549614,155.0,697.0
304.04821400497923,682.2009094218652,155.0,697.0
301.0494931958547,682.288507988769,155.0,697.0
298.058898110493,682.5258706551891,155.0,697.0
295.06830302513123,682.7632333216093,155.0,697.0
292.0777079397695,683.0005959880294,155.0,697.0
289.08711285440774,683.2379586544496,155.0,697.0
286.096517769046,683.4753213208697,155.0,697.0
283.10592268368424,683.7126839872899,155.0,697.0
280.1153275983225,683.95004665371,155.0,697.0
277.12473251296075,684.1874093201302,155.0,697.0
274.134137427599,684.4247719865504,155.0,697.0
271.14354234223725,684.6621346529705,155.0,697.0
268.1529472568755,684.8994973193907,155.0,697.0
265.16235217151376,685.1368599858108,155.0,697.0
262.171757086152,685.374222652231,155.0,697.0
259.18116200079027,685.6115853186511,155.0,697.0
400.0,749.75,626.0,179.0
400.0,749.25,626.0,179.0
400.0,748.5,626.0,179.0
400.0,747.5,626.0,179.0
400.0,746.25,626.0,179.0
400.0,744.75,626.0,179.0
400.0,743.0,626.0,179.0
400.0,741.0,626.0,179.0
400.0,738.75,626.0,179.0
400.0,736.25,626.0,179.0
400.0,733.5,626.0,179.0
400.0,730.5,626.0,179.0
400.149937507812,727.5037492188151,626.0,179.0
400.4494377577525,724.518736722981,626.0,179.0
400.8977521551733,721.5524234891728,626.0,179.0
401.4937601475585,718.6122237556491,626.0,179.0
402.23597202532204,715.7054864905172,626.0,179.0
403.1225326453061,712.8394770231404,626.0,179.0
404.15122606767244,710.0213588845983,626.0,179.0
405.1799194900388,707.2032407460562,626.0,179.0
406.20861291240516,704.3851226075141,626.0,179.0
407.2373063347715,701.567004468972,626.0,179.0
408.2659997571379,698.7488863304299,626.0,179.0
409.29469317950424,695.9307681918878,626.0,179.0
410.3233866018706,693.1126500533456,626.0,179.0
411.35208002423695,690.2945319148035,626.0,179.0
412.3807734466033,687.4764137762614,626.0,179.0
413.4094668689697,684.6582956377193,626.0,179.0
414.43816029133603,681.8401774991772,626.0,179.0
415.4668537137024,679.0220593606351,626.0,179.0
416.49554713606875,676.203941222093,626.0,179.0
417.5242405584351,673.3858230835509,626.0,179.0
418.55293398080147,670.5677049450088,626.0,179.0
419.58162740316783,667.7495868064667,626.0,179.0
420.6103208255342,664.9314686679246,626.0,179.0
421.63901424790055,662.1133505293825,626.0,179.0
422.6677076702669,659.2952323908404,626.0,179.0
423.69640109263327,656.4771142522983,626.0,179.0
424.7250945149996,653.6589961137562,626.0,179.0
425.753787937366,650.8408779752141,626.0,179.0
426.92204296429196,648.0776949932055,626.0,179.0
428.09029799121794,645.3145120111968,626.0,179.0
429.2585530181439,642.5513290291882,626.0,179.0
430.4268080450699,639.7881460471796,626.0,179.0
431.59506307199587,637.0249630651709,626.0,179.0
432.76331809892184,634.2617800831623,626.0,179.0
433.9315731258478,631.4985971011537,626.0,179.0
435.0998281527738,628.735414119145,626.0,179.0
436.2680831796998,625.9722311371364,626.0,179.0
437.43633820662575,623.2090481551278,626.0,179.0
438.6045932335517,620.4458651731192,626.0,179.0
439.7728482604777,617.6826821911105,626.0,179.0
440.9411032874037,614.9194992091019,626.0,179.0
442.10935831432965,612.1563162270933,626.0,179.0
443.27761334125563,609.3931332450846,626.0,179.0
444.4458683681816,606.629950263076,626.0,179.0
445.6141233951076,603.8667672810674,626.0,179.0
446.78237842203356,601.1035842990588,626.0,179.0
447.95063344895954,598.3404013170501,626.0,179.0
449.1188884758855,595.5772183350415,626.0,179.0
450.2871435028115,592.8140353530329,626.0,179.0
451.45539852973747,590.0508523710242,626.0,179.0
452.62365355666344,587.2876693890156,626.0,179.0
453.7919085835894,584.524486407007,626.0,179.0
454.9601636105154,581.7613034249983,626.0,179.0
456.12841863744137,578.9981204429897,626.0,179.0
457.29667366436735,576.2349374609811,626.0,179.0
458.4649286912933,573.4717544789725,626.0,179.0
459.6331837182193,570.7085714969638,626.0,179.0
460.8014387451453,567.9453885149552,626.0,179.0
461.96969377207125,565.1822055329466,626.0,179.0
463.13794879899723,562.4190225509379,626.0,179.0
464.3062038259232,559.6558395689293,626.0,179.0
465.4744588528492,556.8926565869207,626.0,179.0
466.64271387977516,554.129473604912,626.0,179.0
467.81096890670113,551.3662906229034,626.0,179.0
468.9792239336271,548.6031076408948,626.0,179.0
470.1474789605531,545.8399246588862,626.0,179.0
471.31573398747906,543.0767416768775,626.0,179.0
472.48398901440504,540.3135586948689,626.0,179.0
473.652244041331,537.5503757128603,626.0,179.0
474.820499068257,534.7871927308516,626.0,179.0
475.98875409518297,532.024009748843,626.0,179.0
477.15700912210895,529.2608267668344,626.0,179.0
478.3252641490349,526.4976437848258,626.0,179.0
479.4935191759609,523.7344608028171,626.0,179.0
480.6617742028869,520.9712778208085,626.0,179.0
481.83002922981285,518.2080948387999,626.0,179.0
482.9982842567388,515.4449118567912,626.0,179.0
484.1665392836648,512.6817288747826,626.0,179.0
485.3347943105908,509.918545892774,626.0,179.0
486.50304933751676,507.15536291076535,626.0,179.0
487.67130436444273,504.3921799287567,626.0,179.0
488.8395593913687,501.6289969467481,626.0,179.0
490.0078144182947,498.86581396473946,626.0,179.0
491.17606944522066,496.10263098273083,626.0,179.0
492.34432447214664,493.3394480007222,626.0,179.0
493.5125794990726,490.57626501871357,626.0,179.0
494.6808345259986,487.81308203670494,626.0,179.0
495.84908955292457,485.0498990546963,626.0,179.0
497.01734457985054,482.2867160726877,626.0,179.0
498.1855996067765,479.52353309067905,626.0,179.0
499.3538546337025,476.7603501086704,626.0,179.0
500.5221096606285,473.9971671266618,626.0,179.0
501.69036468755445,471.23398414465316,626.0,179.0
502.8586197144804,468.47080116264453,626.0,179.0
504.0268747414064,465.7076181806359,626.0,179.0
505.1951297683324,462.9444351986273,626.0,179.0
506.36338479525836,460.18125221661865,626.0,179.0
507.53163982218433,457.41806923461,626.0,179.0
508.6998948491103,454.6548862526014,626.0,179.0
509.8681498760363,451.89170327059276,626.0,179.0
511.03640490296226,449.1285202885841,626.0,179.0
512.2046599298882,446.3653373065755,626.0,179.0
513.3729149568142,443.60215432456687,626.0,179.0
514.5411699837401,440.83897134255824,626.0,179.0
515.7094250106661,438.0757883605496,626.0,179.0
516.8776800375921,435.312605378541,626.0,179.0
518.0459350645181,432.54942239653235,626.0,179.0
519.214190091444,429.7862394145237,626.0,179.0
520.38244511837,427.0230564325151,626.0,179.0
521.550700145296,424.25987345050646,626.0,179.0
522.718955172222,421.49669046849783,626.0,179.0
523.887210199148,418.7335074864892,626.0,179.0
525.0554652260739,415.9703245044806,626.0,179.0
526.2237202529999,413.20714152247194,626.0,179.0
527.3919752799259,410.4439585404633,626.0,179.0
528.5602303068518,407.6807755584547,626.0,179.0
529.7284853337778,404.91759257644605,626.0,179.0
530.8967403607038,402.1544095944374,626.0,179.0
532.0649953876298,399.3912266124288,626.0,179.0
533.2332504145558,396.62804363042017,626.0,179.0
534.4015054414817,393.86486064841154,626.0,179.0
535.5697604684077,391.1016776664029,626.0,179.0
536.7380154953337,388.3384946843943,626.0,179.0
537.9062705222597,385.57531170238565,626.0,179.0
539.0745255491856,382.812128720377,626.0,179.0
540.2427805761116,380.0489457383684,626.0,179.0
541.4110356030376,377.28576275635976,626.0,179.0
542.5792906299636,374.52257977435113,626.0,179.0
543.7475456568895,371.7593967923425,626.0,179.0
544.9158006838155,368.99621381033387,626.0,179.0
546.0840557107415,366.23303082832524,626.0,179.0
547.2523107376675,363.4698478463166,626.0,179.0
548.4205657645934,360.706664864308,626.0,179.0
400.0,749.75,670.0,264.0
400.0,749.25,670.0,264.0
400.0,748.5,670.0,264.0
400.0,747.5,670.0,264.0
400.0,746.25,670.0,264.0
400.0,744.75,670.0,264.0
400.0,743.0,670.0,264.0
400.0,741.0,670.0,264.0
400.0,738.75,670.0,264.0
400.0,736.25,670.0,264.0
400.0,733.5,670.0,264.0
400.0,730.5,670.0,264.0
400.149937507812,727.5037492188151,670.0,264.0
400.4494377577525,724.518736722981,670.0,264.0
400.8977521551733,721.5524234891728,670.0,264.0
401.4937601475585,718.6122237556491,670.0,264.0
402.23597202532204,715.7054864905172,670.0,264.0
403.1225326453061,712.8394770231404,670.0,264.0
404.15122606767244,710.0213588845983,670.0,264.0
405.3194810945984,707.2581759025896,670.0,264.0
406.62437769693213,704.5568345955317,670.0,264.0
408.0626543127447,701.9240869098605,670.0,264.0
409.5009309285573,699.2913392241894,670.0,264.0
410.9392075443699,696.6585915385183,670.0,264.0
412.37748416018246,694.0258438528472,670.0,264.0
413.81576077599505,691.393096167176,670.0,264.0
415.2540373918076,688.7603484815049,670.0,264.0
416.6923140076202,686.1276007958338,670.0,264.0
418.1305906234328,683.4948531101627,670.0,264.0
419.5688672392454,680.8621054244916,670.0,264.0
421.00714385505796,678.2293577388205,670.0,264.0
422.44542047087054,675.5966100531493,670.0,264.0
423.8836970866831,672.9638623674782,670.0,264.0
425.3219737024957,670.3311146818071,670.0,264.0
426.7602503183083,667.698366996136,670.0,264.0
428.1985269341209,665.0656193104649,670.0,264.0
429.63680354993346,662.4328716247937,670.0,264.0
431.07508016574604,659.8001239391226,670.0,264.0
432.5133567815586,657.1673762534515,670.0,264.0
433.9516333973712,654.5346285677804,670.0,264.0
435.3899100131838,651.9018808821093,670.0,264.0
436.8281866289964,649.2691331964381,670.0,264.0
438.26646324480896,646.636385510767,670.0,264.0
439.70473986062154,644.0036378250959,670.0,264.0
441.1430164764341,641.3708901394248,670.0,264.0
442.5812930922467,638.7381424537537,670.0,264.0
444.0195697080593,636.1053947680825,670.0,264.0
445.4578463238719,633.4726470824114,670.0,264.0
446.89612293968446,630.8398993967403,670.0,264.0
448.33439955549704,628.2071517110692,670.0,264.0
449.7726761713096,625.574404025398,670.0,264.0
451.2109527871222,622.9416563397269,670.0,264.0
452.6492294029348,620.3089086540558,670.0,264.0
454.0875060187474,617.6761609683847,670.0,264.0
455.52578263455996,615.0434132827136,670.0,264.0
456.96405925037254,612.4106655970425,670.0,264.0
458.4023358661851,609.7779179113713,670.0,264.0
459.9703975529771,607.2203443451929,670.0,264.0
461.53845923976905,604.6627707790144,670.0,264.0
463.106520926561,602.105197212836,670.0,264.0
464.674582613353,599.5476236466575,670.0,264.0
466.24264430014495,596.990050080479,670.0,264.0
467.8107059869369,594.4324765143006,670.0,264.0
469.3787676737289,591.8749029481221,670.0,264.0
470.94682936052084,589.3173293819436,670.0,264.0
472.5148910473128,586.7597558157652,670.0,264.0
474.08295273410477,584.2021822495867,670.0,264.0
475.65101442089673,581.6446086834083,670.0,264.0
477.2190761076887,579.0870351172298,670.0,264.0
478.78713779448066,576.5294615510513,670.0,264.0
480.3551994812726,573.9718879848729,670.0,264.0
481.9232611680646,571.4143144186944,670.0,264.0
483.49132285485655,568.8567408525159,670.0,264.0
485.0593845416485,566.2991672863375,670.0,264.0
486.6274462284405,563.741593720159,670.0,264.0
488.19550791523244,561.1840201539806,670.0,264.0
489.7635696020244,558.6264465878021,670.0,264.0
491.33163128881637,556.0688730216236,670.0,264.0
492.89969297560833,553.5112994554452,670.0,264.0
494.4677546624003,550.9537258892667,670.0,264.0
496.03581634919226,548.3961523230882,670.0,264.0
497.6038780359842,545.8385787569098,670.0,264.0
499.1719397227762,543.2810051907313,670.0,264.0
500.74000140956815,540.7234316245529,670.0,264.0
502.3080630963601,538.1658580583744,670.0,264.0
503.8761247831521,535.6082844921959,670.0,264.0
505.44418646994404,533.0507109260175,670.0,264.0
507.012248156736,530.493137359839,670.0,264.0
508.58030984352797,527.9355637936605,670.0,264.0
510.14837153031993,525.3779902274821,670.0,264.0
511.7164332171119,522.8204166613036,670.0,264.0
513.2844949039039,520.2628430951252,670.0,264.0
514.8525565906959,517.7052695289467,670.0,264.0
516.420618277488,515.1476959627682,670.0,264.0
517.98867996428,512.5901223965898,670.0,264.0
519.556741651072,510.03254883041126,670.0,264.0
521.124803337864,507.47497526423274,670.0,264.0
522.692865024656,504.9174016980542,670.0,264.0
524.2609267114481,502.3598281318757,670.0,264.0
525.8289883982401,499.8022545656972,670.0,264.0
527.3970500850321,497.24468099951866,670.0,264.0
528.9651117718241,494.68710743334015,670.0,264.0
530.5331734586161,492.1295338671616,670.0,264.0
532.1012351454082,489.5719603009831,670.0,264.0
533.6692968322002,487.0143867348046,670.0,264.0
535.2373585189922,484.45681316862607,670.0,264.0
536.8054202057842,481.89923960244755,670.0,264.0
538.3734818925763,479.34166603626903,670.0,264.0
539.9415435793683,476.7840924700905,670.0,264.0
541.5096052661603,474.226518903912,670.0,264.0
543.0776669529523,471.6689453377335,670.0,264.0
544.6457286397443,469.11137177155496,670.0,264.0
546.2137903265364,466.55379820537644,670.0,264.0
547.7818520133284,463.9962246391979,670.0,264.0
549.3499137001204,461.4386510730194,670.0,264.0
550.9179753869124,458.8810775068409,670.0,264.0
552.4860370737044,456.32350394066236,670.0,264.0
554.0540987604965,453.76593037448384,670.0,264.0
555.6221604472885,451.2083568083053,670.0,264.0
557.1902221340805,448.6507832421268,670.0,264.0
558.7582838208725,446.0932096759483,670.0,264.0
560.3263455076645,443.53563610976977,670.0,264.0
561.8944071944566,440.97806254359125,670.0,264.0
563.4624688812486,438.42048897741273,670.0,264.0
565.0305305680406,435.8629154112342,670.0,264.0
566.5985922548326,433.3053418450557,670.0,264.0
400.0,749.75,128.0,498.0
400.0,749.25,128.0,498.0
400.0,748.5,128.0,498.0
400.0,747.5,128.0,498.0
400.0,746.25,128.0,498.0
400.0,744.75,128.0,498.0
400.0,743.0,128.0,498.0
400.0,741.0,128.0,498.0
400.0,738.75,128.0,498.0
400.0,736.25,128.0,498.0
400.0,733.5,128.0,498.0
400.0,730.5,128.0,498.0
399.850062492188,727.5037492188151,128.0,498.0
399.5505622422475,724.518736722981,128.0,498.0
399.1022478448267,721.5524234891728,128.0,498.0
398.5062398524415,718.6122237556491,128.0,498.0
397.76402797467796,715.7054864905172,128.0,498.0
396.8774673546939,712.8394770231404,128.0,498.0
395.84877393232756,710.0213588845983,128.0,498.0
394.6805189054016,707.2581759025896,128.0,498.0
393.37562230306787,704.5568345955317,128.0,498.0
391.9373456872553,701.9240869098605,128.0,498.0
390.3692840004633,699.3665133436821,128.0,498.0
388.6753565802782,696.8905064989531,128.0,498.0
386.85979736307013,694.5022551033059,128.0,498.0
384.92714430135703,692.2077285414524,128.0,498.0
382.882228021287,690.0126619348309,128.0,498.0
380.73015974858845,687.9225418067895,128.0,498.0
378.47631853316756,685.9425923691346,128.0,498.0
376.12633780428513,684.0777624643225,128.0,498.0
373.7763570754027,682.2129325595105,128.0,498.0
371.42637634652027,680.3481026546984,128.0,498.0
368.98612983215213,678.6030533863068,128.0,498.0
366.545883317784,676.8580041179151,128.0,498.0
364.10563680341585,675.1129548495235,128.0,498.0
361.6653902890477,673.3679055811318,128.0,498.0
359.22514377467957,671.6228563127402,128.0,498.0
356.7848972603114,669.8778070443485,128.0,498.0
354.3446507459433,668.1327577759569,128.0,498.0
351.90440423157514,666.3877085075652,128.0,498.0
349.464157717207,664.6426592391736,128.0,498.0
347.02391120283886,662.8976099707819,128.0,498.0
344.5836646884707,661.1525607023902,128.0,498.0
342.1434181741026,659.4075114339986,128.0,498.0
339.70317165973444,657.6624621656069,128.0,498.0
337.2629251453663,655.9174128972153,128.0,498.0
334.82267863099815,654.1723636288236,128.0,498.0
332.38243211663,652.427314360432,128.0,498.0
329.9421856022619,650.6822650920403,128.0,498.0
327.50193908789373,648.9372158236487,128.0,498.0
325.0616925735256,647.192166555257,128.0,498.0
322.62144605915745,645.4471172868654,128.0,498.0
320.1811995447893,643.7020680184737,128.0,498.0
317.74095303042117,641.957018750082,128.0,498.0
315.300706516053,640.2119694816904,128.0,498.0
312.8604600016849,638.4669202132987,128.0,498.0
310.42021348731674,636.7218709449071,128.0,498.0
307.9799669729486,634.9768216765154,128.0,498.0
305.53972045858046,633.2317724081238,128.0,498.0
303.0994739442123,631.4867231397321,128.0,498.0
300.6592274298442,629.7416738713405,128.0,498.0
298.21898091547604,627.9966246029488,128.0,498.0
295.7787344011079,626.2515753345572,128.0,498.0
293.33848788673976,624.5065260661655,128.0,498.0
290.8982413723716,622.7614767977739,128.0,498.0
288.4579948580035,621.0164275293822,128.0,498.0
286.01774834363533,619.2713782609906,128.0,498.0
283.5775018292672,617.5263289925989,128.0,498.0
281.13725531489905,615.7812797242073,128.0,498.0
278.6970088005309,614.0362304558156,128.0,498.0
276.25676228616277,612.291181187424,128.0,498.0
273.8165157717946,610.5461319190323,128.0,498.0
271.3762692574265,608.8010826506406,128.0,498.0
400.0,749.75,471.0,232.0
400.0,749.25,471.0,232.0
400.0,748.5,471.0,232.0
400.0,747.5,471.0,232.0
400.0,746.25,471.0,232.0
400.0,744.75,471.0,232.0
400.0,743.0,471.0,232.0
400.0,741.0,471.0,232.0
400.0,738.75,471.0,232.0
400.0,736.25,471.0,232.0
400.0,733.5,471.0,232.0
400.0,730.5,471.0,232.0
400.149937507812,727.5037492188151,471.0,232.0
400.4494377577525,724.518736722981,471.0,232.0
400.8977521551733,721.5524234891728,471.0,232.0
401.3460665525941,718.5861102553647,471.0,232.0
401.7943809500149,715.6197970215566,471.0,232.0
402.2426953474357,712.6534837877484,471.0,232.0
402.6910097448565,709.6871705539403,471.0,232.0
403.1393241422773,706.7208573201322,471.0,232.0
403.5876385396981,703.754544086324,471.0,232.0
404.0359529371189,700.7882308525159,471.0,232.0
404.4842673345397,697.8219176187077,471.0,232.0
404.9325817319605,694.8556043848996,471.0,232.0
405.3808961293813,691.8892911510915,471.0,232.0
405.8292105268021,688.9229779172833,471.0,232.0
406.2775249242229,685.9566646834752,471.0,232.0
406.7258393216437,682.9903514496671,471.0,232.0
407.1741537190645,680.0240382158589,471.0,232.0
407.6224681164853,677.0577249820508,471.0,232.0
408.0707825139061,674.0914117482426,471.0,232.0
408.5190969113269,671.1250985144345,471.0,232.0
408.9674113087477,668.1587852806264,471.0,232.0
409.41572570616853,665.1924720468182,471.0,232.0
409.86404010358933,662.2261588130101,471.0,232.0
410.31235450101013,659.259845579202,471.0,232.0
410.76066889843094,656.2935323453938,471.0,232.0
411.20898329585174,653.3272191115857,471.0,232.0
411.65729769327254,650.3609058777776,471.0,232.0
412.10561209069334,647.3945926439694,471.0,232.0
412.55392648811414,644.4282794101613,471.0,232.0
413.00224088553495,641.4619661763531,471.0,232.0
413.45055528295575,638.495652942545,471.0,232.0
413.89886968037655,635.5293397087369,471.0,232.0
414.34718407779735,632.5630264749287,471.0,232.0
414.79549847521815,629.5967132411206,471.0,232.0
415.24381287263896,626.6304000073125,471.0,232.0
415.69212727005976,623.6640867735043,471.0,232.0
416.14044166748056,620.6977735396962,471.0,232.0
416.58875606490136,617.731460305888,471.0,232.0
417.03707046232216,614.7651470720799,471.0,232.0
417.48538485974296,611.7988338382718,471.0,232.0
417.93369925716377,608.8325206044636,471.0,232.0
418.38201365458457,605.8662073706555,471.0,232.0
418.83032805200537,602.8998941368474,471.0,232.0
419.2786424494262,599.9335809030392,471.0,232.0
419.726956846847,596.9672676692311,471.0,232.0
420.1752712442678,594.000954435423,471.0,232.0
420.6235856416886,591.0346412016148,471.0,232.0
421.0719000391094,588.0683279678067,471.0,232.0
421.5202144365302,585.1020147339985,471.0,232.0
421.968528833951,582.1357015001904,471.0,232.0
422.4168432313718,579.1693882663823,471.0,232.0
422.8651576287926,576.2030750325741,471.0,232.0
423.3134720262134,573.236761798766,471.0,232.0
423.7617864236342,570.2704485649579,471.0,232.0
424.210100821055,567.3041353311497,471.0,232.0
424.6584152184758,564.3378220973416,471.0,232.0
425.1067296158966,561.3715088635334,471.0,232.0
425.5550440133174,558.4051956297253,471.0,232.0
426.0033584107382,555.4388823959172,471.0,232.0
426.451672808159,552.472569162109,471.0,232.0
426.8999872055798,549.5062559283009,471.0,232.0
427.3483016030006,546.5399426944928,471.0,232.0
427.7966160004214,543.5736294606846,471.0,232.0
428.2449303978422,540.6073162268765,471.0,232.0
428.693244795263,537.6410029930684,471.0,232.0
429.1415591926838,534.6746897592602,471.0,232.0
429.5898735901046,531.7083765254521,471.0,232.0
430.0381879875254,528.742063291644,471.0,232.0
430.4865023849462,525.7757500578358,471.0,232.0
430.934816782367,522.8094368240277,471.0,232.0
431.3831311797878,519.8431235902195,471.0,232.0
431.8314455772086,516.8768103564114,471.0,232.0
432.2797599746294,513.9104971226033,471.0,232.0
432.72807437205023,510.9441838887951,471.0,232.0
433.17638876947103,507.977870654987,471.0,232.0
433.62470316689183,505.01155742117885,471.0,232.0
434.07301756431264,502.0452441873707,471.0,232.0
434.52133196173344,499.0789309535626,471.0,232.0
434.96964635915424,496.11261771975444,471.0,232.0
435.41796075657504,493.1463044859463,471.0,232.0
435.86627515399584,490.17999125213817,471.0,232.0
436.31458955141665,487.21367801833003,471.0,232.0
436.76290394883745,484.2473647845219,471.0,232.0
437.21121834625825,481.28105155071376,471.0,232.0
400.0,749.75,287.0,579.0
400.0,749.25,287.0,579.0
400.0,748.5,287.0,579.0
400.0,747.5,287.0,579.0
400.0,746.25,287.0,579.0
400.0,744.75,287.0,579.0
400.0,743.0,287.0,579.0
400.0,741.0,287.0,579.0
400.0,738.75,287.0,579.0
400.0,736.25,287.0,579.0
400.0,733.5,287.0,579.0
400.0,730.5,287.0,579.0
399.850062492188,727.5037492188151,287.0,579.0
399.5505622422475,724.518736722981,287.0,579.0
399.1022478448267,721.5524234891728,287.0,579.0
398.5062398524415,718.6122237556491,287.0,579.0
397.76402797467796,715.7054864905172,287.0,579.0
396.8774673546939,712.8394770231404,287.0,579.0
395.84877393232756,710.0213588845983,287.0,579.0
394.6805189054016,707.2581759025896,287.0,579.0
393.37562230306787,704.5568345955317,287.0,579.0
391.9373456872553,701.9240869098605,287.0,579.0
390.3692840004633,699.3665133436821,287.0,579.0
388.6753565802782,696.8905064989531,287.0,579.0
386.85979736307013,694.5022551033059,287.0,579.0
384.92714430135703,692.2077285414524,287.0,579.0
382.99449123964393,689.913201979599,287.0,579.0
381.06183817793084,687.6186754177455,287.0,579.0
379.12918511621774,685.3241488558921,287.0,579.0
377.19653205450464,683.0296222940386,287.0,579.0
375.26387899279155,680.7350957321852,287.0,579.0
373.33122593107845,678.4405691703317,287.0,579.0
371.39857286936535,676.1460426084783,287.0,579.0
369.46591980765226,673.8515160466249,287.0,579.0
367.53326674593916,671.5569894847714,287.0,579.0
365.60061368422606,669.262462922918,287.0,579.0
363.66796062251296,666.9679363610645,287.0,579.0
361.73530756079987,664.6734097992111,287.0,579.0
359.80265449908677,662.3788832373576,287.0,579.0
357.8700014373737,660.0843566755042,287.0,579.0
355.9373483756606,657.7898301136507,287.0,579.0
354.0046953139475,655.4953035517973,287.0,579.0
352.0720422522344,653.2007769899438,287.0,579.0
350.1393891905213,650.9062504280904,287.0,579.0
348.2067361288082,648.611723866237,287.0,579.0
346.2740830670951,646.3171973043835,287.0,579.0
400.0,749.75,467.0,555.0
400.0,749.25,467.0,555.0
400.0,748.5,467.0,555.0
400.0,747.5,467.0,555.0
400.0,746.25,467.0,555.0
400.0,744.75,467.0,555.0
400.0,743.0,467.0,555.0
400.0,741.0,467.0,555.0
400.0,738.75,467.0,555.0
400.0,736.25,467.0,555.0
400.0,733.5,467.0,555.0
400.0,730.5,467.0,555.0
400.149937507812,727.5037492188151,467.0,555.0
400.4494377577525,724.518736722981,467.0,555.0
400.8977521551733,721.5524234891728,467.0,555.0
401.4937601475585,718.6122237556491,467.0,555.0
402.23597202532204,715.7054864905172,467.0,555.0
403.1225326453061,712.8394770231404,467.0,555.0
404.0090932652901,709.9734675557636,467.0,555.0
404.89565388527416,707.1074580883868,467.0,555.0
405.7822145052582,704.24144862101,467.0,555.0
406.66877512524223,701.3754391536332,467.0,555.0
407.5553357452263,698.5094296862565,467.0,555.0
408.4418963652103,695.6434202188797,467.0,555.0
409.32845698519435,692.7774107515029,467.0,555.0
410.2150176051784,689.9114012841261,467.0,555.0
411.1015782251624,687.0453918167493,467.0,555.0
411.98813884514647,684.1793823493725,467.0,555.0
412.8746994651305,681.3133728819957,467.0,555.0
413.76126008511454,678.447363414619,467.0,555.0
414.6478207050986,675.5813539472422,467.0,555.0
415.5343813250826,672.7153444798654,467.0,555.0
416.42094194506666,669.8493350124886,467.0,555.0
417.3075025650507,666.9833255451118,467.0,555.0
418.19406318503474,664.117316077735,467.0,555.0
419.0806238050188,661.2513066103583,467.0,555.0
419.9671844250028,658.3852971429815,467.0,555.0
420.85374504498685,655.5192876756047,467.0,555.0
421.7403056649709,652.6532782082279,467.0,555.0
422.62686628495493,649.7872687408511,467.0,555.0
423.51342690493897,646.9212592734743,467.0,555.0
424.399987524923,644.0552498060975,467.0,555.0
425.28654814490704,641.1892403387208,467.0,555.0
426.1731087648911,638.323230871344,467.0,555.0
427.0596693848751,635.4572214039672,467.0,555.0
427.94623000485916,632.5912119365904,467.0,555.0
428.8327906248432,629.7252024692136,467.0,555.0
429.71935124482724,626.8591930018368,467.0,555.0
430.6059118648113,623.9931835344601,467.0,555.0
431.4924724847953,621.1271740670833,467.0,555.0
432.37903310477935,618.2611645997065,467.0,555.0
433.2655937247634,615.3951551323297,467.0,555.0
434.15215434474743,612.5291456649529,467.0,555.0
435.1808477671138,609.7110275264108,467.0,555.0
436.20954118948015,606.8929093878687,467.0,555.0
437.2382346118465,604.0747912493266,467.0,555.0
438.26692803421287,601.2566731107845,467.0,555.0
439.2956214565792,598.4385549722424,467.0,555.0
440.3243148789456,595.6204368337003,467.0,555.0
441.49256990587156,592.8572538516917,467.0,555.0
442.7974665082053,590.1559125446337,467.0,555.0
444.23574312401786,587.5231648589626,467.0,555.0
445.8038048108098,584.9655912927841,467.0,555.0
447.4977322309949,582.4895844480551,467.0,555.0
449.19165965118003,580.0135776033261,467.0,555.0
450.88558707136514,577.5375707585971,467.0,555.0
452.57951449155024,575.0615639138681,467.0,555.0
400.0,749.75,182.0,59.0
400.0,749.25,182.0,59.0
400.0,748.5,182.0,59.0
400.0,747.5,182.0,59.0
400.0,746.25,182.0,59.0
400.0,744.75,182.0,59.0
400.0,743.0,182.0,59.0
400.0,741.0,182.0,59.0
400.0,738.75,182.0,59.0
400.0,736.25,182.0,59.0
400.0,733.5,182.0,59.0
400.0,730.5,182.0,59.0
399.850062492188,727.5037492188151,182.0,59.0
399.5505622422475,724.518736722981,182.0,59.0
399.1022478448267,721.5524234891728,182.0,59.0
398.5062398524415,718.6122237556491,182.0,59.0
397.76402797467796,715.7054864905172,182.0,59.0
396.8774673546939,712.8394770231404,182.0,59.0
395.9909067347099,709.9734675557636,182.0,59.0
395.10434611472584,707.1074580883868,182.0,59.0
394.2177854947418,704.24144862101,182.0,59.0
393.33122487475777,701.3754391536332,182.0,59.0
392.4446642547737,698.5094296862565,182.0,59.0
391.5581036347897,695.6434202188797,182.0,59.0
390.67154301480565,692.7774107515029,182.0,59.0
389.7849823948216,689.9114012841261,182.0,59.0
388.8984217748376,687.0453918167493,182.0,59.0
388.01186115485353,684.1793823493725,182.0,59.0
387.1253005348695,681.3133728819957,182.0,59.0
386.23873991488546,678.447363414619,182.0,59.0
385.3521792949014,675.5813539472422,182.0,59.0
384.4656186749174,672.7153444798654,182.0,59.0
383.57905805493334,669.8493350124886,182.0,59.0
382.6924974349493,666.9833255451118,182.0,59.0
381.80593681496526,664.117316077735,182.0,59.0
380.9193761949812,661.2513066103583,182.0,59.0
380.0328155749972,658.3852971429815,182.0,59.0
379.14625495501315,655.5192876756047,182.0,59.0
378.2596943350291,652.6532782082279,182.0,59.0
377.37313371504507,649.7872687408511,182.0,59.0
376.48657309506103,646.9212592734743,182.0,59.0
375.600012475077,644.0552498060975,182.0,59.0
374.71345185509296,641.1892403387208,182.0,59.0
373.8268912351089,638.323230871344,182.0,59.0
372.9403306151249,635.4572214039672,182.0,59.0
372.05376999514084,632.5912119365904,182.0,59.0
371.1672093751568,629.7252024692136,182.0,59.0
370.28064875517276,626.8591930018368,182.0,59.0
369.3940881351887,623.9931835344601,182.0,59.0
368.5075275152047,621.1271740670833,182.0,59.0
367.62096689522065,618.2611645997065,182.0,59.0
366.7344062752366,615.3951551323297,182.0,59.0
365.84784565525257,612.5291456649529,182.0,59.0
364.96128503526853,609.6631361975761,182.0,59.0
364.0747244152845,606.7971267301994,182.0,59.0
363.18816379530045,603.9311172628226,182.0,59.0
362.3016031753164,601.0651077954458,182.0,59.0
361.4150425553324,598.199098328069,182.0,59.0
360.52848193534834,595.3330888606922,182.0,59.0
359.6419213153643,592.4670793933154,182.0,59.0
358.75536069538026,589.6010699259386,182.0,59.0
357.8688000753962,586.7350604585619,182.0,59.0
356.9822394554122,583.8690509911851,182.0,59.0
356.09567883542815,581.0030415238083,182.0,59.0
355.2091182154441,578.1370320564315,182.0,59.0
354.32255759546007,575.2710225890547,182.0,59.0
353.43599697547603,572.4050131216779,182.0,59.0
352.549436355492,569.5390036543012,182.0,59.0
351.66287573550795,566.6729941869244,182.0,59.0
350.7763151155239,563.8069847195476,182.0,59.0
349.8897544955399,560.9409752521708,182.0,59.0
349.00319387555584,558.074965784794,182.0,59.0
348.1166332555718,555.2089563174172,182.0,59.0
347.23007263558776,552.3429468500404,182.0,59.0
346.3435120156037,549.4769373826637,182.0,59.0
345.4569513956197,546.6109279152869,182.0,59.0
344.57039077563564,543.7449184479101,182.0,59.0
343.6838301556516,540.8789089805333,182.0,59.0
342.79726953566757,538.0128995131565,182.0,59.0
341.91070891568353,535.1468900457797,182.0,59.0
341.0241482956995,532.280880578403,182.0,59.0
340.13758767571545,529.4148711110262,182.0,59.0
339.2510270557314,526.5488616436494,182.0,59.0
338.3644664357474,523.6828521762726,182.0,59.0
337.47790581576334,520.8168427088958,182.0,59.0
336.5913451957793,517.950833241519,182.0,59.0
335.70478457579526,515.0848237741423,182.0,59.0
334.8182239558112,512.2188143067655,182.0,59.0
333.9316633358272,509.3528048393886,182.0,59.0
333.04510271584314,506.4867953720118,182.0,59.0
332.1585420958591,503.62078590463494,182.0,59.0
331.27198147587507,500.7547764372581,182.0,59.0
330.385420855891,497.88876696988126,182.0,59.0
329.498860235907,495.0227575025044,182.0,59.0
328.61229961592295,492.1567480351276,182.0,59.0
327.7257389959389,489.29073856775074,182.0,59.0
326.8391783759549,486.4247291003739,182.0,59.0
325.95261775597083,483.55871963299705,182.0,59.0
325.0660571359868,480.6927101656202,182.0,59.0
324.17949651600276,477.82670069824337,182.0,59.0
323.2929358960187,474.96069123086653,182.0,59.0
322.4063752760347,472.0946817634897,182.0,59.0
321.51981465605064,469.22867229611285,182.0,59.0
320.6332540360666,466.362662828736,182.0,59.0
319.74669341608256,463.49665336135917,182.0,59.0
318.8601327960985,460.6306438939823,182.0,59.0
317.9735721761145,457.7646344266055,182.0,59.0
317.08701155613045,454.89862495922864,182.0,59.0
316.2004509361464,452.0326154918518,182.0,59.0
315.3138903161624,449.16660602447496,182.0,59.0
314.42732969617833,446.3005965570981,182.0,59.0
313.5407690761943,443.4345870897213,182.0,59.0
312.65420845621026,440.56857762234443,182.0,59.0
311.7676478362262,437.7025681549676,182.0,59.0
310.8810872162422,434.83655868759075,182.0,59.0
309.99452659625814,431.9705492202139,182.0,59.0
309.1079659762741,429.10453975283707,182.0,59.0
308.22140535629006,426.23853028546023,182.0,59.0
307.334844736306,423.3725208180834,182.0,59.0
306.448284116322,420.50651135070655,182.0,59.0
305.56172349633795,417.6405018833297,182.0,59.0
304.6751628763539,414.77449241595286,182.0,59.0
303.78860225636987,411.908482948576,182.0,59.0
302.90204163638583,409.0424734811992,182.0,59.0
302.0154810164018,406.17646401382234,182.0,59.0
301.12892039641775,403.3104545464455,182.0,59.0
300.2423597764337,400.44444507906866,182.0,59.0
299.3557991564497,397.5784356116918,182.0,59.0
298.46923853646564,394.712426144315,182.0,59.0
297.5826779164816,391.84641667693813,182.0,59.0
296.69611729649756,388.9804072095613,182.0,59.0
295.8095566765135,386.11439774218445,182.0,59.0
294.9229960565295,383.2483882748076,182.0,59.0
294.03643543654545,380.38237880743077,182.0,59.0
293.1498748165614,377.5163693400539,182.0,59.0
292.26331419657737,374.6503598726771,182.0,59.0
291.37675357659333,371.78435040530024,182.0,59.0
290.4901929566093,368.9183409379234,182.0,59.0
289.60363233662525,366.05233147054656,182.0,59.0
288.7170717166412,363.1863220031697,182.0,59.0
287.8305110966572,360.3203125357929,182.0,59.0
286.8018176742908,357.5021943972507,182.0,59.0
285.77312425192446,354.68407625870856,182.0,59.0
284.7444308295581,351.8659581201664,182.0,59.0
283.71573740719174,349.04783998162424,182.0,59.0
282.6870439848254,346.2297218430821,182.0,59.0
281.658350562459,343.4116037045399,182.0,59.0
280.62965714009266,340.59348556599775,182.0,59.0
279.6009637177263,337.7753674274556,182.0,59.0
278.57227029535994,334.95724928891343,182.0,59.0
277.5435768729936,332.13913115037127,182.0,59.0
276.5148834506272,329.3210130118291,182.0,59.0
275.48619002826086,326.50289487328695,182.0,59.0
274.4574966058945,323.6847767347448,182.0,59.0
273.42880318352815,320.8666585962026,182.0,59.0
272.4001097611618,318.04854045766047,182.0,59.0
271.3714163387954,315.2304223191183,182.0,59.0
270.34272291642907,312.41230418057614,182.0,59.0
269.3140294940627,309.594186042034,182.0,59.0
268.28533607169635,306.7760679034918,182.0,59.0
267.25664264933,303.95794976494966,182.0,59.0
266.22794922696363,301.1398316264075,182.0,59.0
265.19925580459727,298.32171348786534,182.0,59.0
264.1705623822309,295.5035953493232,182.0,59.0
263.14186895986455,292.685477210781,182.0,59.0
262.1131755374982,289.86735907223886,182.0,59.0
261.08448211513183,287.0492409336967,182.0,59.0
260.0557886927655,284.23112279515453,182.0,59.0
259.0270952703991,281.4130046566124,182.0,59.0
257.99840184803276,278.5948865180702,182.0,59.0
256.9697084256664,275.77676837952805,182.0,59.0
255.94101500330004,272.9586502409859,182.0,59.0
254.91232158093368,270.14053210244373,182.0,59.0
253.88362815856732,267.32241396390157,182.0,59.0
252.85493473620096,264.5042958253594,182.0,59.0
251.8262413138346,261.68617768681725,182.0,59.0
250.79754789146824,258.8680595482751,182.0,59.0
249.91098727148423,256.00205008089824,182.0,59.0
249.02442665150022,253.13604061352143,182.0,59.0
248.1378660315162,250.27003114614462,182.0,59.0
247.2513054115322,247.4040216787678,182.0,59.0
246.3647447915482,244.538012211391,182.0,59.0
245.47818417156418,241.67200274401418,182.0,59.0
244.59162355158017,238.80599327663737,182.0,59.0
243.70506293159616,235.93998380926055,182.0,59.0
242.81850231161215,233.07397434188374,182.0,59.0
400.0,749.75,741.0,170.0
400.0,749.25,741.0,170.0
400.0,748.5,741.0,170.0
400.0,747.5,741.0,170.0
400.0,746.25,741.0,170.0
400.0,744.75,741.0,170.0
400.0,743.0,741.0,170.0
400.0,741.0,741.0,170.0
400.0,738.75,741.0,170.0
400.0,736.25,741.0,170.0
400.0,733.5,741.0,170.0
400.0,730.5,741.0,170.0
400.149937507812,727.5037492188151,741.0,170.0
400.4494377577525,724.518736722981,741.0,170.0
400.8977521551733,721.5524234891728,741.0,170.0
401.4937601475585,718.6122237556491,741.0,170.0
402.23597202532204,715.7054864905172,741.0,170.0
403.1225326453061,712.8394770231404,741.0,170.0
404.15122606767244,710.0213588845983,741.0,170.0
405.3194810945984,707.2581759025896,741.0,170.0
406.62437769693213,704.5568345955317,741.0,170.0
408.0626543127447,701.9240869098605,741.0,170.0
409.6307159995367,699.3665133436821,741.0,170.0
411.19877768632864,696.8089397775036,741.0,170.0
412.7668393731206,694.2513662113251,741.0,170.0
414.33490105991257,691.6937926451467,741.0,170.0
415.90296274670453,689.1362190789682,741.0,170.0
417.4710244334965,686.5786455127898,741.0,170.0
419.03908612028846,684.0210719466113,741.0,170.0
420.6071478070804,681.4634983804328,741.0,170.0
422.1752094938724,678.9059248142544,741.0,170.0
423.74327118066435,676.3483512480759,741.0,170.0
425.3113328674563,673.7907776818975,741.0,170.0
426.8793945542483,671.233204115719,741.0,170.0
428.44745624104024,668.6756305495405,741.0,170.0
430.0155179278322,666.1180569833621,741.0,170.0
431.58357961462417,663.5604834171836,741.0,170.0
433.15164130141613,661.0029098510051,741.0,170.0
434.7197029882081,658.4453362848267,741.0,170.0
436.28776467500006,655.8877627186482,741.0,170.0
437.855826361792,653.3301891524698,741.0,170.0
439.423888048584,650.7726155862913,741.0,170.0
440.99194973537595,648.2150420201128,741.0,170.0
442.5600114221679,645.6574684539344,741.0,170.0
444.1280731089599,643.0998948877559,741.0,170.0
445.69613479575185,640.5423213215774,741.0,170.0
447.2641964825438,637.984747755399,741.0,170.0
448.8322581693358,635.4271741892205,741.0,170.0
450.40031985612774,632.8696006230421,741.0,170.0
451.9683815429197,630.3120270568636,741.0,170.0
453.53644322971167,627.7544534906851,741.0,170.0
455.10450491650363,625.1968799245067,741.0,170.0
456.6725666032956,622.6393063583282,741.0,170.0
458.24062829008756,620.0817327921498,741.0,170.0
459.8086899768795,617.5241592259713,741.0,170.0
461.3767516636715,614.9665856597928,741.0,170.0
462.94481335046345,612.4090120936144,741.0,170.0
464.5128750372554,609.8514385274359,741.0,170.0
466.0809367240474,607.2938649612574,741.0,170.0
467.64899841083934,604.736291395079,741.0,170.0
469.2170600976313,602.1787178289005,741.0,170.0
470.78512178442327,599.621144262722,741.0,170.0
472.35318347121523,597.0635706965436,741.0,170.0
473.9212451580072,594.5059971303651,741.0,170.0
475.48930684479916,591.9484235641867,741.0,170.0
477.0573685315911,589.3908499980082,741.0,170.0
478.6254302183831,586.8332764318297,741.0,170.0
480.19349190517505,584.2757028656513,741.0,170.0
481.761553591967,581.7181292994728,741.0,170.0
483.329615278759,579.1605557332944,741.0,170.0
484.89767696555094,576.6029821671159,741.0,170.0
486.4657386523429,574.0454086009374,741.0,170.0
488.03380033913487,571.487835034759,741.0,170.0
489.60186202592683,568.9302614685805,741.0,170.0
491.1699237127188,566.372687902402,741.0,170.0
492.73798539951076,563.8151143362236,741.0,170.0
494.3060470863027,561.2575407700451,741.0,170.0
495.8741087730947,558.6999672038667,741.0,170.0
497.44217045988665,556.1423936376882,741.0,170.0
499.0102321466786,553.5848200715097,741.0,170.0
500.5782938334706,551.0272465053313,741.0,170.0
502.14635552026255,548.4696729391528,741.0,170.0
503.7144172070545,545.9120993729744,741.0,170.0
505.2824788938465,543.3545258067959,741.0,170.0
506.85054058063844,540.7969522406174,741.0,170.0
508.4186022674304,538.239378674439,741.0,170.0
509.98666395422237,535.6818051082605,741.0,170.0
511.55472564101433,533.124231542082,741.0,170.0
513.1227873278063,530.5666579759036,741.0,170.0
514.6908490145984,528.0090844097251,741.0,170.0
516.2589107013904,525.4515108435467,741.0,170.0
517.8269723881824,522.8939372773682,741.0,170.0
519.3950340749744,520.3363637111897,741.0,170.0
520.9630957617665,517.7787901450113,741.0,170.0
522.5311574485585,515.2212165788328,741.0,170.0
524.0992191353505,512.6636430126543,741.0,170.0
525.6672808221425,510.10606944647583,741.0,170.0
527.2353425089345,507.5484958802973,741.0,170.0
528.8034041957266,504.9909223141188,741.0,170.0
530.3714658825186,502.4333487479403,741.0,170.0
531.9395275693106,499.87577518176175,741.0,170.0
533.5075892561026,497.31820161558323,741.0,170.0
535.0756509428946,494.7606280494047,741.0,170.0
536.6437126296867,492.2030544832262,741.0,170.0
538.2117743164787,489.6454809170477,741.0,170.0
539.7798360032707,487.08790735086916,741.0,170.0
541.3478976900627,484.53033378469064,741.0,170.0
542.9159593768547,481.9727602185121,741.0,170.0
544.4840210636468,479.4151866523336,741.0,170.0
546.0520827504388,476.8576130861551,741.0,170.0
547.6201444372308,474.30003951997656,741.0,170.0
549.1882061240228,471.74246595379805,741.0,170.0
550.7562678108148,469.1848923876195,741.0,170.0
552.3243294976069,466.627318821441,741.0,170.0
553.8923911843989,464.0697452552625,741.0,170.0
555.4604528711909,461.51217168908397,741.0,170.0
557.0285145579829,458.95459812290545,741.0,170.0
558.596576244775,456.39702455672693,741.0,170.0
560.164637931567,453.8394509905484,741.0,170.0
561.732699618359,451.2818774243699,741.0,170.0
563.300761305151,448.7243038581914,741.0,170.0
564.868822991943,446.16673029201286,741.0,170.0
566.436884678735,443.60915672583434,741.0,170.0
568.0049463655271,441.0515831596558,741.0,170.0
569.5730080523191,438.4940095934773,741.0,170.0
571.1410697391111,435.9364360272988,741.0,170.0
572.7091314259031,433.37886246112026,741.0,170.0
574.2771931126952,430.82128889494174,741.0,170.0
575.8452547994872,428.2637153287632,741.0,170.0
577.4133164862792,425.7061417625847,741.0,170.0
578.9813781730712,423.1485681964062,741.0,170.0
580.5494398598632,420.59099463022767,741.0,170.0
582.1175015466553,418.03342106404915,741.0,170.0
583.6855632334473,415.47584749787063,741.0,170.0
585.2536249202393,412.9182739316921,741.0,170.0
586.8216866070313,410.3607003655136,741.0,170.0
588.3897482938233,407.8031267993351,741.0,170.0
589.9578099806154,405.24555323315656,741.0,170.0
591.5258716674074,402.68797966697804,741.0,170.0
593.0939333541994,400.1304061007995,741.0,170.0
594.6619950409914,397.572832534621,741.0,170.0
596.2300567277834,395.0152589684425,741.0,170.0
597.7981184145755,392.45768540226396,741.0,170.0
599.3661801013675,389.90011183608544,741.0,170.0
600.9342417881595,387.3425382699069,741.0,170.0
602.5023034749515,384.7849647037284,741.0,170.0
604.0703651617436,382.2273911375499,741.0,170.0
605.6384268485356,379.66981757137137,741.0,170.0
607.2064885353276,377.11224400519285,741.0,170.0
608.7745502221196,374.55467043901433,741.0,170.0
610.3426119089116,371.9970968728358,741.0,170.0
611.9106735957037,369.4395233066573,741.0,170.0
613.4787352824957,366.8819497404788,741.0,170.0
615.0467969692877,364.32437617430026,741.0,170.0
616.6148586560797,361.76680260812174,741.0,170.0
618.1829203428717,359.2092290419432,741.0,170.0
619.7509820296638,356.6516554757647,741.0,170.0
621.3190437164558,354.0940819095862,741.0,170.0
622.8871054032478,351.53650834340766,741.0,170.0
624.4551670900398,348.97893477722914,741.0,170.0
626.0232287768318,346.4213612110506,741.0,170.0
627.5912904636239,343.8637876448721,741.0,170.0
629.285217883809,341.38778080014305,741.0,170.0
630.9791453039941,338.911773955414,741.0,170.0
632.6730727241792,336.43576711068494,741.0,170.0
400.0,749.75,121.0,140.0
400.0,749.25,121.0,140.0
400.0,748.5,121.0,140.0
400.0,747.5,121.0,140.0
400.0,746.25,121.0,140.0
400.0,744.75,121.0,140.0
400.0,743.0,121.0,140.0
400.0,741.0,121.0,140.0
400.0,738.75,121.0,140.0
400.0,736.25,121.0,140.0
400.0,733.5,121.0,140.0
400.0,730.5,121.0,140.0
399.850062492188,727.5037492188151,121.0,140.0
399.5505622422475,724.518736722981,121.0,140.0
399.1022478448267,721.5524234891728,121.0,140.0
398.5062398524415,718.6122237556491,121.0,140.0
397.76402797467796,715.7054864905172,121.0,140.0
396.8774673546939,712.8394770231404,121.0,140.0
395.84877393232756,710.0213588845983,121.0,140.0
394.6805189054016,707.2581759025896,121.0,140.0
393.5122638784756,704.494992920581,121.0,140.0
392.34400885154963,701.7318099385724,121.0,140.0
391.17575382462365,698.9686269565638,121.0,140.0
390.0074987976977,696.2054439745551,121.0,140.0
388.8392437707717,693.4422609925465,121.0,140.0
387.6709887438457,690.6790780105379,121.0,140.0
386.366092141512,687.9777367034799,121.0,140.0
385.0611955391783,685.2763953964219,121.0,140.0
383.7562989368446,682.5750540893639,121.0,140.0
382.4514023345109,679.8737127823059,121.0,140.0
381.14650573217716,677.1723714752479,121.0,140.0
379.84160912984345,674.4710301681899,121.0,140.0
378.53671252750974,671.769688861132,121.0,140.0
377.231815925176,669.068347554074,121.0,140.0
375.9269193228423,666.367006247016,121.0,140.0
374.6220227205086,663.665664939958,121.0,140.0
373.3171261181749,660.9643236329,121.0,140.0
372.01222951584117,658.262982325842,121.0,140.0
370.70733291350746,655.561641018784,121.0,140.0
369.40243631117374,652.860299711726,121.0,140.0
368.09753970884003,650.158958404668,121.0,140.0
366.7926431065063,647.4576170976101,121.0,140.0
365.4877465041726,644.7562757905521,121.0,140.0
364.1828499018389,642.0549344834941,121.0,140.0
362.8779532995052,639.3535931764361,121.0,140.0
361.57305669717147,636.6522518693781,121.0,140.0
360.26816009483775,633.9509105623201,121.0,140.0
358.96326349250404,631.2495692552621,121.0,140.0
357.6583668901703,628.5482279482042,121.0,140.0
356.3534702878366,625.8468866411462,121.0,140.0
355.0485736855029,623.1455453340882,121.0,140.0
353.7436770831692,620.4442040270302,121.0,140.0
352.4387804808355,617.7428627199722,121.0,140.0
351.13388387850176,615.0415214129142,121.0,140.0
349.82898727616805,612.3401801058562,121.0,140.0
348.52409067383434,609.6388387987982,121.0,140.0
347.2191940715006,606.9374974917403,121.0,140.0
345.9142974691669,604.2361561846823,121.0,140.0
344.6094008668332,601.5348148776243,121.0,140.0
343.3045042644995,598.8334735705663,121.0,140.0
341.9996076621658,596.1321322635083,121.0,140.0
340.69471105983206,593.4307909564503,121.0,140.0
339.38981445749835,590.7294496493923,121.0,140.0
338.08491785516463,588.0281083423343,121.0,140.0
336.7800212528309,585.3267670352764,121.0,140.0
335.4751246504972,582.6254257282184,121.0,140.0
334.1702280481635,579.9240844211604,121.0,140.0
332.8653314458298,577.2227431141024,121.0,140.0
331.56043484349607,574.5214018070444,121.0,140.0
330.25553824116236,571.8200604999864,121.0,140.0
328.95064163882864,569.1187191929284,121.0,140.0
327.64574503649493,566.4173778858705,121.0,140.0
326.3408484341612,563.7160365788125,121.0,140.0
325.0359518318275,561.0146952717545,121.0,140.0
323.7310552294938,558.3133539646965,121.0,140.0
322.4261586271601,555.6120126576385,121.0,140.0
321.12126202482636,552.9106713505805,121.0,140.0
319.81636542249265,550.2093300435225,121.0,140.0
318.51146882015894,547.5079887364645,121.0,140.0
317.2065722178252,544.8066474294066,121.0,140.0
315.9016756154915,542.1053061223486,121.0,140.0
314.5967790131578,539.4039648152906,121.0,140.0
313.2918824108241,536.7026235082326,121.0,140.0
311.9869858084904,534.0012822011746,121.0,140.0
310.68208920615666,531.2999408941166,121.0,140.0
309.37719260382295,528.5985995870586,121.0,140.0
308.07229600148924,525.8972582800006,121.0,140.0
306.7673993991555,523.1959169729427,121.0,140.0
305.4625027968218,520.4945756658847,121.0,140.0
304.1576061944881,517.7932343588267,121.0,140.0
302.8527095921544,515.0918930517687,121.0,140.0
301.54781298982067,512.3905517447107,121.0,140.0
300.24291638748696,509.68921043765266,121.0,140.0
298.93801978515324,506.9878691305946,121.0,140.0
297.63312318281953,504.2865278235366,121.0,140.0

